A Hybrid High-Order method for variable-exponent Leray-Lions problems with convergence under minimal regularity

We consider a homogeneous Dirichlet problem for nonlinear elliptic equations in divergence form with Leray--Lions fluxes of variable growth. The class includes the variable-exponent $p(\cdot)$-Laplacian and regularized Carreau--Yasuda-type laws. We propose and analyze a Hybrid High-Order (HHO) discretization on general polytopal meshes, a hybrid nonconforming method based on cell and face polynomial unknowns of arbitrary degree. We develop a variable-exponent polynomial and discrete functional toolkit centered on a mean-exponent norm equivalence, together with inverse, trace, Poincar\'e--Wirtinger, Sobolev--Poincar\'e, discrete Lebesgue embedding, interpolation, and compactness estimates adapted to HHO unknowns. We then establish well-posedness of the nonlinear discrete problem and convergence without assuming additional regularity of the exact solution beyond its natural energy space. The discrete potential converges strongly in every uniformly subcritical variable-exponent Lebesgue space, the reconstructed gradient converges strongly in the natural variable-exponent space, and the stabilization energy vanishes. Numerical experiments in two, three, and four space dimensions confirm convergence for singular solutions and for exponent fields ranging from close to $1$ up to $6$. Quantitative a priori error estimates for the same method are derived in a companion paper.

==> dimension_results/dim3/lowp_delta1/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.05,
      "amp": 1.9
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "cube_uniform",
    "refinements": [
      4,
      6,
      8,
      12,
      16
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 8,
    "fast_maxiters": 600,
    "full_maxiters": 5000,
    "max_bisections": 500,
    "theta_gap_min": 1e-10,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "num_threads": 2
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 1.0
  }
}

==> dimension_results/dim3/lowp_delta1/results_exponential/sinusoidal_k0_cube_uniform.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.24130996839988508,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y,z) = 1.05 + 1.9·sin(πx)sin(πy)sin(πz)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_4.vtu",
      "l2_error": 0.1679071119071945,
      "lp_error": 0.18791118897105924,
      "meshsize": 0.4330127018922193,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.82850851589184e-09,
      "picard_iters": 59,
      "w1p_error": 4.065105045218232,
      "w1p_error_cell": 1.022150521756953
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_6.vtu",
      "l2_error": 0.07796560256716684,
      "lp_error": 0.09052708908484419,
      "meshsize": 0.28867513465254796,
      "ocv_w1p": 1.2106697463013478,
      "ocv_w1p_cell": 1.7637730566273808,
      "picard_converged": true,
      "picard_final_res": 9.366884673533099e-09,
      "picard_iters": 58,
      "w1p_error": 2.4881892689751677,
      "w1p_error_cell": 0.49995375730263714
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_8.vtu",
      "l2_error": 0.04838964067484389,
      "lp_error": 0.05674588654031787,
      "meshsize": 0.21650635094610965,
      "ocv_w1p": 1.001599824479436,
      "ocv_w1p_cell": 1.6895106905675243,
      "picard_converged": true,
      "picard_final_res": 9.945216373192023e-09,
      "picard_iters": 61,
      "w1p_error": 1.8652832742665377,
      "w1p_error_cell": 0.30749956466457795
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_12.vtu",
      "l2_error": 0.024306358419406895,
      "lp_error": 0.028872380278760622,
      "meshsize": 0.14433756741287657,
      "ocv_w1p": 0.9588401675437405,
      "ocv_w1p_cell": 1.6962377750723994,
      "picard_converged": true,
      "picard_final_res": 9.509577472280205e-09,
      "picard_iters": 67,
      "w1p_error": 1.2644493106207015,
      "w1p_error_cell": 0.15457948654050557
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_16.vtu",
      "l2_error": 0.014556407913613728,
      "lp_error": 0.01738508039814441,
      "meshsize": 0.10825317547305482,
      "ocv_w1p": 0.9470191217569041,
      "ocv_w1p_cell": 1.733527494530011,
      "picard_converged": true,
      "picard_final_res": 9.506053913927865e-09,
      "picard_iters": 68,
      "w1p_error": 0.9629019163694836,
      "w1p_error_cell": 0.09387871248054241
    }
  ]
}


==> dimension_results/dim3/lowp_delta1/results_exponential/sinusoidal_k1_cube_uniform.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48261993679977017,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y,z) = 1.05 + 1.9·sin(πx)sin(πy)sin(πz)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_4.vtu",
      "l2_error": 0.022450662486173098,
      "lp_error": 0.02443897571545007,
      "meshsize": 0.4330127018922193,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.699036242214928e-09,
      "picard_iters": 49,
      "w1p_error": 1.2398812115141808,
      "w1p_error_cell": 0.2864755808048217
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_6.vtu",
      "l2_error": 0.007861791684332644,
      "lp_error": 0.008845075363605962,
      "meshsize": 0.28867513465254796,
      "ocv_w1p": 2.042191127597496,
      "ocv_w1p_cell": 2.287815835047442,
      "picard_converged": true,
      "picard_final_res": 8.571836197596838e-09,
      "picard_iters": 49,
      "w1p_error": 0.5417115211389536,
      "w1p_error_cell": 0.11329825941536448
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_8.vtu",
      "l2_error": 0.0032571189496814054,
      "lp_error": 0.003840425781079638,
      "meshsize": 0.21650635094610965,
      "ocv_w1p": 2.0083191547559722,
      "ocv_w1p_cell": 2.5831912562825834,
      "picard_converged": true,
      "picard_final_res": 8.402023552497313e-09,
      "picard_iters": 46,
      "w1p_error": 0.30398434213272174,
      "w1p_error_cell": 0.05388682374636143
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_12.vtu",
      "l2_error": 0.0008884998026452882,
      "lp_error": 0.0011390029347252352,
      "meshsize": 0.14433756741287657,
      "ocv_w1p": 1.985911063609433,
      "ocv_w1p_cell": 2.7257930705209925,
      "picard_converged": true,
      "picard_final_res": 8.58564963198277e-09,
      "picard_iters": 40,
      "w1p_error": 0.13587815314981538,
      "w1p_error_cell": 0.017844083751542617
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_16.vtu",
      "l2_error": 0.00034817525843901926,
      "lp_error": 0.0004769660554314497,
      "meshsize": 0.10825317547305482,
      "ocv_w1p": 1.9835461627651976,
      "ocv_w1p_cell": 2.8082099569222563,
      "picard_converged": true,
      "picard_final_res": 8.911010372758538e-09,
      "picard_iters": 35,
      "w1p_error": 0.07679410496440603,
      "w1p_error_cell": 0.007954997505888298
    }
  ]
}


==> dimension_results/dim3/lowp_delta1/results_exponential/sinusoidal_k2_cube_uniform.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.7239299051996553,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y,z) = 1.05 + 1.9·sin(πx)sin(πy)sin(πz)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_4.vtu",
      "l2_error": 0.006224296099728034,
      "lp_error": 0.005817970093033286,
      "meshsize": 0.4330127018922193,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.045643903591632e-09,
      "picard_iters": 45,
      "w1p_error": 0.45140205354310015,
      "w1p_error_cell": 0.09929804526563232
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_6.vtu",
      "l2_error": 0.0009839629088492885,
      "lp_error": 0.0010020279136469163,
      "meshsize": 0.28867513465254796,
      "ocv_w1p": 3.3230690257885294,
      "ocv_w1p_cell": 3.1964697496263645,
      "picard_converged": true,
      "picard_final_res": 9.454053129012202e-09,
      "picard_iters": 38,
      "w1p_error": 0.11732758245031663,
      "w1p_error_cell": 0.02716879124233823
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_8.vtu",
      "l2_error": 0.00025600254600356335,
      "lp_error": 0.0002947783444660672,
      "meshsize": 0.21650635094610965,
      "ocv_w1p": 3.17328658399381,
      "ocv_w1p_cell": 3.447466230777347,
      "picard_converged": true,
      "picard_final_res": 8.24323564019039e-09,
      "picard_iters": 32,
      "w1p_error": 0.047090543735564774,
      "w1p_error_cell": 0.010077394056646365
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_12.vtu",
      "l2_error": 4.348185602539867e-05,
      "lp_error": 5.632520067985114e-05,
      "meshsize": 0.14433756741287657,
      "ocv_w1p": 3.089462454804395,
      "ocv_w1p_cell": 3.529867008092587,
      "picard_converged": true,
      "picard_final_res": 8.325455383529861e-09,
      "picard_iters": 24,
      "w1p_error": 0.013455702382507043,
      "w1p_error_cell": 0.0024086268127547217
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_16.vtu",
      "l2_error": 1.3067378537824357e-05,
      "lp_error": 1.7644121852571398e-05,
      "meshsize": 0.10825317547305482,
      "ocv_w1p": 3.061043437559886,
      "ocv_w1p_cell": 3.6628172227374267,
      "picard_converged": true,
      "picard_final_res": 8.757359365784679e-09,
      "picard_iters": 19,
      "w1p_error": 0.005577806856848274,
      "w1p_error_cell": 0.0008397340413610218
    }
  ]
}


==> dimension_results/dim3/lowp_delta1/results_exponential/sinusoidal_k3_cube_uniform.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.9652398735995403,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y,z) = 1.05 + 1.9·sin(πx)sin(πy)sin(πz)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_4.vtu",
      "l2_error": 0.001358889011780818,
      "lp_error": 0.001174215962298122,
      "meshsize": 0.4330127018922193,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.576352908167679e-09,
      "picard_iters": 41,
      "w1p_error": 0.13343591760799683,
      "w1p_error_cell": 0.028534318128384382
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_6.vtu",
      "l2_error": 0.00013766352423441225,
      "lp_error": 0.00013510019532936095,
      "meshsize": 0.28867513465254796,
      "ocv_w1p": 4.279638993108397,
      "ocv_w1p_cell": 4.149619675240903,
      "picard_converged": true,
      "picard_final_res": 8.225583590308032e-09,
      "picard_iters": 31,
      "w1p_error": 0.023532373256397156,
      "w1p_error_cell": 0.005304637926286595
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_8.vtu",
      "l2_error": 2.682643459819378e-05,
      "lp_error": 3.0300014958731395e-05,
      "meshsize": 0.21650635094610965,
      "ocv_w1p": 4.237643018947366,
      "ocv_w1p_cell": 4.442394917996262,
      "picard_converged": true,
      "picard_final_res": 8.493184042734911e-09,
      "picard_iters": 23,
      "w1p_error": 0.006953764250139889,
      "w1p_error_cell": 0.0014778438106370795
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_12.vtu",
      "l2_error": 2.9699835024927513e-06,
      "lp_error": 3.891210025437819e-06,
      "meshsize": 0.14433756741287657,
      "ocv_w1p": 4.168349848397041,
      "ocv_w1p_cell": 4.4726012933915165,
      "picard_converged": true,
      "picard_final_res": 9.522734511067533e-09,
      "picard_iters": 13,
      "w1p_error": 0.0012829507689855074,
      "w1p_error_cell": 0.0002410141526351138
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_16.vtu",
      "l2_error": 6.63179358325651e-07,
      "lp_error": 9.275023257902416e-07,
      "meshsize": 0.10825317547305482,
      "ocv_w1p": 4.269854047291604,
      "ocv_w1p_cell": 4.671494089740761,
      "picard_converged": true,
      "picard_final_res": 9.435547205686172e-09,
      "picard_iters": 7,
      "w1p_error": 0.00037561231234793007,
      "w1p_error_cell": 6.286254714534068e-05
    }
  ]
}


==> dimension_results/dim3/moderate_delta0/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "cube_uniform",
    "refinements": [
      4,
      6,
      8,
      12,
      16
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 4,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "num_threads": 6
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> dimension_results/dim3/moderate_delta0/results_exponential/sinusoidal_k0_cube_uniform.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y,z) = 1.5 + 1·sin(πx)sin(πy)sin(πz)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_4.vtu",
      "l2_error": 0.08787032632859335,
      "lp_error": 0.08829641710508662,
      "meshsize": 0.4330127018922193,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.472516802778385e-09,
      "picard_iters": 23,
      "w1p_error": 1.5547721995976547,
      "w1p_error_cell": 0.5372711919631081
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_6.vtu",
      "l2_error": 0.036242205673249483,
      "lp_error": 0.037616237852997225,
      "meshsize": 0.28867513465254796,
      "ocv_w1p": 0.8910230680655056,
      "ocv_w1p_cell": 1.768354553405522,
      "picard_converged": true,
      "picard_final_res": 7.4164736330867824e-09,
      "picard_iters": 21,
      "w1p_error": 1.0833415313254662,
      "w1p_error_cell": 0.2623021045226879
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_8.vtu",
      "l2_error": 0.020673094440608313,
      "lp_error": 0.021825177111464214,
      "meshsize": 0.21650635094610965,
      "ocv_w1p": 0.9028509532751587,
      "ocv_w1p_cell": 1.7548056895875443,
      "picard_converged": true,
      "picard_final_res": 6.483572256353666e-09,
      "picard_iters": 21,
      "w1p_error": 0.8355344002777028,
      "w1p_error_cell": 0.1583283074277692
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_12.vtu",
      "l2_error": 0.009871791021193467,
      "lp_error": 0.010667821979802997,
      "meshsize": 0.14433756741287657,
      "ocv_w1p": 0.8968464641609842,
      "ocv_w1p_cell": 1.7823625065121376,
      "picard_converged": true,
      "picard_final_res": 7.064840206561763e-09,
      "picard_iters": 18,
      "w1p_error": 0.5808145835657896,
      "w1p_error_cell": 0.07685995251587427
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_16.vtu",
      "l2_error": 0.0058603178652626795,
      "lp_error": 0.006410975054420726,
      "meshsize": 0.10825317547305482,
      "ocv_w1p": 0.8893386177787277,
      "ocv_w1p_cell": 1.8161322466295955,
      "picard_converged": true,
      "picard_final_res": 9.014788983764346e-09,
      "picard_iters": 16,
      "w1p_error": 0.4497018444386459,
      "w1p_error_cell": 0.04558215386582505
    }
  ]
}


==> dimension_results/dim3/moderate_delta0/results_exponential/sinusoidal_k1_cube_uniform.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y,z) = 1.5 + 1·sin(πx)sin(πy)sin(πz)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_4.vtu",
      "l2_error": 0.006072297439434043,
      "lp_error": 0.006721302744067199,
      "meshsize": 0.4330127018922193,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.470060952745339e-09,
      "picard_iters": 20,
      "w1p_error": 0.30985400093846593,
      "w1p_error_cell": 0.0773244084885068
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_6.vtu",
      "l2_error": 0.0025600435458688307,
      "lp_error": 0.0032251991158907143,
      "meshsize": 0.28867513465254796,
      "ocv_w1p": 1.3644353731503391,
      "ocv_w1p_cell": 2.0004348542570205,
      "picard_converged": true,
      "picard_final_res": 7.668354526824916e-09,
      "picard_iters": 17,
      "w1p_error": 0.1781935441057645,
      "w1p_error_cell": 0.034360344897151424
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_8.vtu",
      "l2_error": 0.0013251396715233637,
      "lp_error": 0.0017183118172887338,
      "meshsize": 0.21650635094610965,
      "ocv_w1p": 1.444960836088171,
      "ocv_w1p_cell": 2.173382709776438,
      "picard_converged": true,
      "picard_final_res": 9.508335652760924e-09,
      "picard_iters": 14,
      "w1p_error": 0.11758729075242647,
      "w1p_error_cell": 0.018387294176549676
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_12.vtu",
      "l2_error": 0.0005115232167822377,
      "lp_error": 0.0006846741220744061,
      "meshsize": 0.14433756741287657,
      "ocv_w1p": 1.4656917121581985,
      "ocv_w1p_cell": 2.1911172266720746,
      "picard_converged": true,
      "picard_final_res": 8.364029881717629e-09,
      "picard_iters": 12,
      "w1p_error": 0.06490301705892138,
      "w1p_error_cell": 0.007562775941065589
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_16.vtu",
      "l2_error": 0.00025629029400098084,
      "lp_error": 0.0003487844139775718,
      "meshsize": 0.10825317547305482,
      "ocv_w1p": 1.4776516898641738,
      "ocv_w1p_cell": 2.2399499948029105,
      "picard_converged": true,
      "picard_final_res": 6.132138296945078e-09,
      "picard_iters": 11,
      "w1p_error": 0.04242764730229544,
      "w1p_error_cell": 0.003970312679912373
    }
  ]
}


==> dimension_results/dim3/moderate_delta0/results_exponential/sinusoidal_k2_cube_uniform.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y,z) = 1.5 + 1·sin(πx)sin(πy)sin(πz)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_4.vtu",
      "l2_error": 0.0009948484102929233,
      "lp_error": 0.00110123267764509,
      "meshsize": 0.4330127018922193,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.314085758245642e-09,
      "picard_iters": 16,
      "w1p_error": 0.06580771959582049,
      "w1p_error_cell": 0.020858913421149358
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_6.vtu",
      "l2_error": 0.0002778817137053643,
      "lp_error": 0.00035453284289266383,
      "meshsize": 0.28867513465254796,
      "ocv_w1p": 1.8161296609443782,
      "ocv_w1p_cell": 2.503505070979525,
      "picard_converged": true,
      "picard_final_res": 9.119926580909163e-09,
      "picard_iters": 13,
      "w1p_error": 0.03151173265070144,
      "w1p_error_cell": 0.007558686300766296
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_8.vtu",
      "l2_error": 0.00011312919172135698,
      "lp_error": 0.00015352318937520614,
      "meshsize": 0.21650635094610965,
      "ocv_w1p": 2.0099226233880634,
      "ocv_w1p_cell": 3.081717625290274,
      "picard_converged": true,
      "picard_final_res": 8.641164698596222e-09,
      "picard_iters": 10,
      "w1p_error": 0.017674823668658135,
      "w1p_error_cell": 0.0031147300637449802
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_12.vtu",
      "l2_error": 3.313663352203856e-05,
      "lp_error": 4.689744846672916e-05,
      "meshsize": 0.14433756741287657,
      "ocv_w1p": 2.0261521638855857,
      "ocv_w1p_cell": 3.1480136486498576,
      "picard_converged": true,
      "picard_final_res": 6.979371037326112e-09,
      "picard_iters": 7,
      "w1p_error": 0.0077726194480451025,
      "w1p_error_cell": 0.0008691259736694349
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_16.vtu",
      "l2_error": 1.3316253612975265e-05,
      "lp_error": 1.8995118669210353e-05,
      "meshsize": 0.10825317547305482,
      "ocv_w1p": 2.156074007026456,
      "ocv_w1p_cell": 3.1536340334994715,
      "picard_converged": true,
      "picard_final_res": 6.803522234515397e-09,
      "picard_iters": 6,
      "w1p_error": 0.004180134363680204,
      "w1p_error_cell": 0.0003508097668194532
    }
  ]
}


==> dimension_results/dim3/moderate_delta0/results_exponential/sinusoidal_k3_cube_uniform.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y,z) = 1.5 + 1·sin(πx)sin(πy)sin(πz)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_4.vtu",
      "l2_error": 0.00018036930373348456,
      "lp_error": 0.00018913087932909085,
      "meshsize": 0.4330127018922193,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.634516465729306e-09,
      "picard_iters": 13,
      "w1p_error": 0.015554448422069444,
      "w1p_error_cell": 0.00511315255059243
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_6.vtu",
      "l2_error": 3.723995743011988e-05,
      "lp_error": 5.091369840112722e-05,
      "meshsize": 0.28867513465254796,
      "ocv_w1p": 2.217498106184856,
      "ocv_w1p_cell": 3.5654519958658017,
      "picard_converged": true,
      "picard_final_res": 7.634917265171427e-09,
      "picard_iters": 8,
      "w1p_error": 0.006329546312285902,
      "w1p_error_cell": 0.0012046026641070852
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_8.vtu",
      "l2_error": 1.3646858029571011e-05,
      "lp_error": 1.9546629272062876e-05,
      "meshsize": 0.21650635094610965,
      "ocv_w1p": 2.5846866438594893,
      "ocv_w1p_cell": 3.7144420089909245,
      "picard_converged": true,
      "picard_final_res": 7.884490868037636e-09,
      "picard_iters": 6,
      "w1p_error": 0.0030091587363210263,
      "w1p_error_cell": 0.000413776791029216
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_12.vtu",
      "l2_error": 3.1677950641186213e-06,
      "lp_error": 4.6804611170855425e-06,
      "meshsize": 0.14433756741287657,
      "ocv_w1p": 2.6474553726945915,
      "ocv_w1p_cell": 3.7406221811342495,
      "picard_converged": true,
      "picard_final_res": 3.04671017970344e-09,
      "picard_iters": 6,
      "w1p_error": 0.0010286114370259211,
      "w1p_error_cell": 9.07977860185462e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/build3D/meshes_uniform/cube_uniform_16.vtu",
      "l2_error": 1.1838014860658431e-06,
      "lp_error": 1.8033095567840951e-06,
      "meshsize": 0.10825317547305482,
      "ocv_w1p": 2.4691925001331407,
      "ocv_w1p_cell": 3.7269265789557946,
      "picard_converged": true,
      "picard_final_res": 6.459629931716206e-09,
      "picard_iters": 5,
      "w1p_error": 0.0005055377097574361,
      "w1p_error_cell": 3.1076904948625826e-05
    }
  ]
}


==> dimension_results/dim4/lowp_delta1/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.05,
      "amp": 1.9
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "tesseract4d",
    "refinements": [
      2,
      3,
      4,
      5,
      6
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 8,
    "fast_maxiters": 600,
    "full_maxiters": 5000,
    "max_bisections": 500,
    "theta_gap_min": 1e-10,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "num_threads": 4
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 1.0
  }
}

==> dimension_results/dim4/lowp_delta1/results_exponential_4d/sinusoidal_k0_tesseract4d.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.24130996839988508,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x0,x1,x2,x3) = 1.05 + 1.9·sin(πx0)sin(πx1)sin(πx2)sin(πx3)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "tesseract4d_N2",
      "l2_error": 1.0197545999103839,
      "lp_error": 0.8859125282034488,
      "meshsize": 1.0,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.632923810232457e-09,
      "picard_iters": 61,
      "w1p_error": 17.19789734460963,
      "w1p_error_cell": 5.25635895127472
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N3",
      "l2_error": 0.3532039067403488,
      "lp_error": 0.3556862476186402,
      "meshsize": 0.6666666666666667,
      "ocv_w1p": 1.1777113423738657,
      "ocv_w1p_cell": 1.4089675808692042,
      "picard_converged": true,
      "picard_final_res": 9.669375467781283e-09,
      "picard_iters": 65,
      "w1p_error": 10.668188461107878,
      "w1p_error_cell": 2.9687808489553698
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N4",
      "l2_error": 0.23305999688430717,
      "lp_error": 0.26622020000723456,
      "meshsize": 0.5,
      "ocv_w1p": 1.4713712691844998,
      "ocv_w1p_cell": 1.853747027166492,
      "picard_converged": true,
      "picard_final_res": 8.953878121641005e-09,
      "picard_iters": 61,
      "w1p_error": 6.986495951890097,
      "w1p_error_cell": 1.7416999053241708
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N5",
      "l2_error": 0.1484903994328775,
      "lp_error": 0.16982734433796653,
      "meshsize": 0.40000000000000013,
      "ocv_w1p": 1.2859010843525913,
      "ocv_w1p_cell": 1.8599686826089945,
      "picard_converged": true,
      "picard_final_res": 8.455674928930409e-09,
      "picard_iters": 59,
      "w1p_error": 5.243758968313186,
      "w1p_error_cell": 1.1500685809741613
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N6",
      "l2_error": 0.11450175102421455,
      "lp_error": 0.13552645429076665,
      "meshsize": 0.3333333333333335,
      "ocv_w1p": 1.0939485371206041,
      "ocv_w1p_cell": 1.409717755739206,
      "picard_converged": true,
      "picard_final_res": 9.93081674489119e-09,
      "picard_iters": 59,
      "w1p_error": 4.295586933560184,
      "w1p_error_cell": 0.8894069740491628
    }
  ]
}


==> dimension_results/dim4/lowp_delta1/results_exponential_4d/sinusoidal_k1_tesseract4d.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48261993679977017,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x0,x1,x2,x3) = 1.05 + 1.9·sin(πx0)sin(πx1)sin(πx2)sin(πx3)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "tesseract4d_N2",
      "l2_error": 0.260175157608293,
      "lp_error": 0.26377977867087743,
      "meshsize": 1.0,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.143290590697253e-09,
      "picard_iters": 49,
      "w1p_error": 9.445942614350503,
      "w1p_error_cell": 1.7636863132359029
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N3",
      "l2_error": 0.053767246171090625,
      "lp_error": 0.06169382656392526,
      "meshsize": 0.6666666666666667,
      "ocv_w1p": 2.007201496758942,
      "ocv_w1p_cell": 2.0970841631187747,
      "picard_converged": true,
      "picard_final_res": 9.492205460977057e-09,
      "picard_iters": 53,
      "w1p_error": 4.185956049015834,
      "w1p_error_cell": 0.7536039289918981
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N4",
      "l2_error": 0.052262561899607554,
      "lp_error": 0.05462028084461004,
      "meshsize": 0.5,
      "ocv_w1p": 1.6907754041142982,
      "ocv_w1p_cell": 0.3337024442632961,
      "picard_converged": true,
      "picard_final_res": 8.567976934904139e-09,
      "picard_iters": 51,
      "w1p_error": 2.5736608797465745,
      "w1p_error_cell": 0.6846219075744981
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N5",
      "l2_error": 0.02962174333238535,
      "lp_error": 0.03194232106608469,
      "meshsize": 0.40000000000000013,
      "ocv_w1p": 2.0197415079758128,
      "ocv_w1p_cell": 2.2447390318872777,
      "picard_converged": true,
      "picard_final_res": 9.949709204116414e-09,
      "picard_iters": 51,
      "w1p_error": 1.6399029435418884,
      "w1p_error_cell": 0.4148710241648981
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N6",
      "l2_error": 0.017080388034058414,
      "lp_error": 0.01863474519071045,
      "meshsize": 0.3333333333333335,
      "ocv_w1p": 2.023465626443872,
      "ocv_w1p_cell": 2.5267768739321954,
      "picard_converged": true,
      "picard_final_res": 9.946666717643811e-09,
      "picard_iters": 49,
      "w1p_error": 1.133959688014286,
      "w1p_error_cell": 0.26172171779290854
    }
  ]
}


==> dimension_results/dim4/lowp_delta1/results_exponential_4d/sinusoidal_k2_tesseract4d.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.7239299051996553,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x0,x1,x2,x3) = 1.05 + 1.9·sin(πx0)sin(πx1)sin(πx2)sin(πx3)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "tesseract4d_N2",
      "l2_error": 0.14472244858442826,
      "lp_error": 0.1479173648476143,
      "meshsize": 1.0,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.820921826329672e-09,
      "picard_iters": 54,
      "w1p_error": 7.482783057028945,
      "w1p_error_cell": 1.3345950462687433
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N3",
      "l2_error": 0.045168545722947186,
      "lp_error": 0.04267692971102641,
      "meshsize": 0.6666666666666667,
      "ocv_w1p": 2.844792121306259,
      "ocv_w1p_cell": 2.4110628865838772,
      "picard_converged": true,
      "picard_final_res": 9.396990803945678e-09,
      "picard_iters": 49,
      "w1p_error": 2.3611312424780424,
      "w1p_error_cell": 0.5020909681484658
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N4",
      "l2_error": 0.01599411685503836,
      "lp_error": 0.015020560927799121,
      "meshsize": 0.5,
      "ocv_w1p": 2.783994734405049,
      "ocv_w1p_cell": 2.1268688674967535,
      "picard_converged": true,
      "picard_final_res": 9.567462333505269e-09,
      "picard_iters": 46,
      "w1p_error": 1.0599645554766846,
      "w1p_error_cell": 0.2723040495155147
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N5",
      "l2_error": 0.0059232543028201684,
      "lp_error": 0.005840209050091371,
      "meshsize": 0.40000000000000013,
      "ocv_w1p": 3.2627510025690487,
      "ocv_w1p_cell": 3.2371858520348775,
      "picard_converged": true,
      "picard_final_res": 8.069969908957475e-09,
      "picard_iters": 44,
      "w1p_error": 0.5117974301688599,
      "w1p_error_cell": 0.13223255116913984
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N6",
      "l2_error": 0.0024917592714468776,
      "lp_error": 0.002603545349873365,
      "meshsize": 0.3333333333333335,
      "ocv_w1p": 3.1901860083063243,
      "ocv_w1p_cell": 3.3478699337974884,
      "picard_converged": true,
      "picard_final_res": 8.889379007186675e-09,
      "picard_iters": 40,
      "w1p_error": 0.28608507254901716,
      "w1p_error_cell": 0.07182073807873215
    }
  ]
}


==> dimension_results/dim4/lowp_delta1/results_exponential_4d/sinusoidal_k3_tesseract4d.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.9652398735995403,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x0,x1,x2,x3) = 1.05 + 1.9·sin(πx0)sin(πx1)sin(πx2)sin(πx3)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "tesseract4d_N2",
      "l2_error": 0.05992359771913517,
      "lp_error": 0.06646748391269869,
      "meshsize": 1.0,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.710464118721538e-09,
      "picard_iters": 46,
      "w1p_error": 4.943262641088369,
      "w1p_error_cell": 0.6131073393702768
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N3",
      "l2_error": 0.010700926465516148,
      "lp_error": 0.009626001442110399,
      "meshsize": 0.6666666666666667,
      "ocv_w1p": 3.627232031090092,
      "ocv_w1p_cell": 2.859790278550665,
      "picard_converged": true,
      "picard_final_res": 9.64236879801895e-09,
      "picard_iters": 44,
      "w1p_error": 1.1357685283009689,
      "w1p_error_cell": 0.19228811595065792
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N4",
      "l2_error": 0.003990637654282235,
      "lp_error": 0.0037441981338319193,
      "meshsize": 0.5,
      "ocv_w1p": 3.742222975867728,
      "ocv_w1p_cell": 2.50951456344885,
      "picard_converged": true,
      "picard_final_res": 8.244316204311187e-09,
      "picard_iters": 41,
      "w1p_error": 0.38702696087482213,
      "w1p_error_cell": 0.09341505313295492
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N5",
      "l2_error": 0.0013129031194256634,
      "lp_error": 0.0011544187532349427,
      "meshsize": 0.40000000000000013,
      "ocv_w1p": 4.126983049382533,
      "ocv_w1p_cell": 3.8315361605239664,
      "picard_converged": true,
      "picard_final_res": 9.243660000894769e-09,
      "picard_iters": 37,
      "w1p_error": 0.15409737427665288,
      "w1p_error_cell": 0.03972854372437344
    },
    {
      "delta": 1.0,
      "file": "tesseract4d_N6",
      "l2_error": 0.00044183705192297806,
      "lp_error": 0.0004259195569828304,
      "meshsize": 0.3333333333333335,
      "ocv_w1p": 4.264450883789559,
      "ocv_w1p_cell": 4.563480924188676,
      "picard_converged": true,
      "picard_final_res": 9.490909106805256e-09,
      "picard_iters": 32,
      "w1p_error": 0.07081588777238873,
      "w1p_error_cell": 0.01728862841544515
    }
  ]
}


==> dimension_results/dim4/moderate_delta0/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "tesseract4d",
    "refinements": [
      2,
      3,
      4,
      5,
      6
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 4,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "num_threads": 6
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> dimension_results/dim4/moderate_delta0/results_exponential_4d/sinusoidal_k0_tesseract4d.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x0,x1,x2,x3) = 1.5 + 1·sin(πx0)sin(πx1)sin(πx2)sin(πx3)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "tesseract4d_N2",
      "l2_error": 0.5709329535437204,
      "lp_error": 0.5403804836792054,
      "meshsize": 1.0,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.282342443032729e-09,
      "picard_iters": 22,
      "w1p_error": 5.081141846490217,
      "w1p_error_cell": 2.9119914620543534
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N3",
      "l2_error": 0.2325448907659372,
      "lp_error": 0.22649403745786045,
      "meshsize": 0.6666666666666667,
      "ocv_w1p": 0.8019592898516755,
      "ocv_w1p_cell": 1.6821654182253682,
      "picard_converged": true,
      "picard_final_res": 6.1880791764426896e-09,
      "picard_iters": 24,
      "w1p_error": 3.6706527199715877,
      "w1p_error_cell": 1.472229347928606
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N4",
      "l2_error": 0.12238798882968278,
      "lp_error": 0.1209458868115385,
      "meshsize": 0.5,
      "ocv_w1p": 0.9624745876224141,
      "ocv_w1p_cell": 1.6069864856284832,
      "picard_converged": true,
      "picard_final_res": 9.199479220847958e-09,
      "picard_iters": 23,
      "w1p_error": 2.7828701274132417,
      "w1p_error_cell": 0.9272580441248284
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N5",
      "l2_error": 0.07230413958067804,
      "lp_error": 0.0726161307111576,
      "meshsize": 0.40000000000000013,
      "ocv_w1p": 0.9221904223228671,
      "ocv_w1p_cell": 1.760380066681151,
      "picard_converged": true,
      "picard_final_res": 6.1070267058831814e-09,
      "picard_iters": 22,
      "w1p_error": 2.2652881496486836,
      "w1p_error_cell": 0.6260401033072513
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N6",
      "l2_error": 0.048853752762831194,
      "lp_error": 0.05031621227912564,
      "meshsize": 0.3333333333333335,
      "ocv_w1p": 0.9853109590522339,
      "ocv_w1p_cell": 1.7361633656700926,
      "picard_converged": true,
      "picard_final_res": 6.288812826146398e-09,
      "picard_iters": 21,
      "w1p_error": 1.8928025117639824,
      "w1p_error_cell": 0.45617404948697915
    }
  ]
}


==> dimension_results/dim4/moderate_delta0/results_exponential_4d/sinusoidal_k1_tesseract4d.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x0,x1,x2,x3) = 1.5 + 1·sin(πx0)sin(πx1)sin(πx2)sin(πx3)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "tesseract4d_N2",
      "l2_error": 0.10299307753684063,
      "lp_error": 0.10175590779089147,
      "meshsize": 1.0,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.2744739105264325e-09,
      "picard_iters": 23,
      "w1p_error": 1.860600517597189,
      "w1p_error_cell": 0.7910664140729111
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N3",
      "l2_error": 0.01768891667161188,
      "lp_error": 0.0182885930197057,
      "meshsize": 0.6666666666666667,
      "ocv_w1p": 1.695646587940008,
      "ocv_w1p_cell": 2.2406056781381687,
      "picard_converged": true,
      "picard_final_res": 7.676148283635022e-09,
      "picard_iters": 23,
      "w1p_error": 0.9355448121933212,
      "w1p_error_cell": 0.31890539866503687
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N4",
      "l2_error": 0.008190575675256329,
      "lp_error": 0.008540672599817865,
      "meshsize": 0.5,
      "ocv_w1p": 1.5526044661036735,
      "ocv_w1p_cell": 2.4107612597911423,
      "picard_converged": true,
      "picard_final_res": 6.1174778516033155e-09,
      "picard_iters": 21,
      "w1p_error": 0.5985275621137056,
      "w1p_error_cell": 0.15939122385855103
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N5",
      "l2_error": 0.005042376186662556,
      "lp_error": 0.005898946329153228,
      "meshsize": 0.40000000000000013,
      "ocv_w1p": 1.5430532018644174,
      "ocv_w1p_cell": 2.29114559270157,
      "picard_converged": true,
      "picard_final_res": 7.508026653060024e-09,
      "picard_iters": 19,
      "w1p_error": 0.42417673855437277,
      "w1p_error_cell": 0.09559374063246143
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N6",
      "l2_error": 0.003277453585367331,
      "lp_error": 0.0040253906116459685,
      "meshsize": 0.3333333333333335,
      "ocv_w1p": 1.5914185264769156,
      "ocv_w1p_cell": 2.294805351080665,
      "picard_converged": true,
      "picard_final_res": 8.887288891940804e-09,
      "picard_iters": 17,
      "w1p_error": 0.3173484245460264,
      "w1p_error_cell": 0.06291061184222632
    }
  ]
}


==> dimension_results/dim4/moderate_delta0/results_exponential_4d/sinusoidal_k2_tesseract4d.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x0,x1,x2,x3) = 1.5 + 1·sin(πx0)sin(πx1)sin(πx2)sin(πx3)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "tesseract4d_N2",
      "l2_error": 0.01950406531196305,
      "lp_error": 0.021178381221558296,
      "meshsize": 1.0,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.380175055703219e-09,
      "picard_iters": 23,
      "w1p_error": 0.48905121511103233,
      "w1p_error_cell": 0.2680678375116302
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N3",
      "l2_error": 0.004754021900913878,
      "lp_error": 0.004966465442948039,
      "meshsize": 0.6666666666666667,
      "ocv_w1p": 1.6855372513177305,
      "ocv_w1p_cell": 2.6713312328248424,
      "picard_converged": true,
      "picard_final_res": 8.732160450532412e-09,
      "picard_iters": 19,
      "w1p_error": 0.2469141423906222,
      "w1p_error_cell": 0.09074999938911762
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N4",
      "l2_error": 0.0017759490151499084,
      "lp_error": 0.0018750838434049913,
      "meshsize": 0.5,
      "ocv_w1p": 2.3067875100779514,
      "ocv_w1p_cell": 2.5633230844881125,
      "picard_converged": true,
      "picard_final_res": 7.7974541742195e-09,
      "picard_iters": 17,
      "w1p_error": 0.1271565828619347,
      "w1p_error_cell": 0.04340984979267139
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N5",
      "l2_error": 0.0008377295744652421,
      "lp_error": 0.0010021700767708554,
      "meshsize": 0.40000000000000013,
      "ocv_w1p": 1.8784834052290678,
      "ocv_w1p_cell": 2.4374978275028303,
      "picard_converged": true,
      "picard_final_res": 9.484010352604185e-09,
      "picard_iters": 15,
      "w1p_error": 0.0836170799470961,
      "w1p_error_cell": 0.02519824747748481
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N6",
      "l2_error": 0.00043976854287617353,
      "lp_error": 0.0005480004798361932,
      "meshsize": 0.3333333333333335,
      "ocv_w1p": 2.137458211194908,
      "ocv_w1p_cell": 2.8157771129431675,
      "picard_converged": true,
      "picard_final_res": 8.199795350933658e-09,
      "picard_iters": 13,
      "w1p_error": 0.056630238754712306,
      "w1p_error_cell": 0.015080425535832484
    }
  ]
}


==> dimension_results/dim4/moderate_delta0/results_exponential_4d/sinusoidal_k3_tesseract4d.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x0,x1,x2,x3) = 1.5 + 1·sin(πx0)sin(πx1)sin(πx2)sin(πx3)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "tesseract4d_N2",
      "l2_error": 0.009850459600767239,
      "lp_error": 0.009706337108208427,
      "meshsize": 1.0,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.578872935783976e-09,
      "picard_iters": 19,
      "w1p_error": 0.14420104552022256,
      "w1p_error_cell": 0.1181006179185439
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N3",
      "l2_error": 0.0014587765804263127,
      "lp_error": 0.0013150348663412532,
      "meshsize": 0.6666666666666667,
      "ocv_w1p": 1.5747984175966685,
      "ocv_w1p_cell": 3.1016970779548556,
      "picard_converged": true,
      "picard_final_res": 9.149692833326035e-09,
      "picard_iters": 17,
      "w1p_error": 0.0761482931420831,
      "w1p_error_cell": 0.03357920626791619
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N4",
      "l2_error": 0.0003788459839348212,
      "lp_error": 0.00038035435663405764,
      "meshsize": 0.5,
      "ocv_w1p": 3.133886059035074,
      "ocv_w1p_cell": 3.7491425017584605,
      "picard_converged": true,
      "picard_final_res": 9.311730089393034e-09,
      "picard_iters": 13,
      "w1p_error": 0.030911238657668517,
      "w1p_error_cell": 0.011419768464940677
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N5",
      "l2_error": 0.00012537049362194014,
      "lp_error": 0.00014805937892491025,
      "meshsize": 0.40000000000000013,
      "ocv_w1p": 2.0895154963565656,
      "ocv_w1p_cell": 3.2291903161965774,
      "picard_converged": true,
      "picard_final_res": 7.540491777378393e-09,
      "picard_iters": 11,
      "w1p_error": 0.019391947837746733,
      "w1p_error_cell": 0.0055554139261456865
    },
    {
      "delta": 0.0,
      "file": "tesseract4d_N6",
      "l2_error": 6.054413595139916e-05,
      "lp_error": 8.194390631760098e-05,
      "meshsize": 0.3333333333333335,
      "ocv_w1p": 2.6026869547255296,
      "ocv_w1p_cell": 3.8374463471704416,
      "picard_converged": true,
      "picard_final_res": 9.986054367033625e-09,
      "picard_iters": 9,
      "w1p_error": 0.012065280918556024,
      "w1p_error_cell": 0.002759704868597262
    }
  ]
}


==> extreme_p_results/extreme_delta0/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "linear": {
      "type": "linear_x",
      "r_min": 1.05,
      "r_max": 2.95
    },
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.05,
      "amp": 1.9
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      8,
      16,
      32,
      64,
      128
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 8,
    "fast_maxiters": 600,
    "full_maxiters": 5000,
    "max_bisections": 500,
    "theta_gap_min": 1e-10,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> extreme_p_results/extreme_delta0/results_exponential/linear_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.24130996839988508,
    "k": 0,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·x",
    "r_law_params": {
      "r_max": 2.95,
      "r_min": 1.05
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.07650034651033959,
      "lp_error": 0.09290135441278594,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.609703522619182e-09,
      "picard_iters": 68,
      "w1p_error": 1.7178546652287974,
      "w1p_error_cell": 0.2032924488383978
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.025078327675657687,
      "lp_error": 0.03147866418163622,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.5478806135629907,
      "ocv_w1p_cell": 1.1601024853037194,
      "picard_converged": true,
      "picard_final_res": 9.63474499905205e-09,
      "picard_iters": 59,
      "w1p_error": 1.1750542562739672,
      "w1p_error_cell": 0.09096945675719278
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.008284154501604678,
      "lp_error": 0.010644473281979854,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.5544143267744738,
      "ocv_w1p_cell": 1.1498842096549702,
      "picard_converged": true,
      "picard_final_res": 8.357630873637313e-09,
      "picard_iters": 64,
      "w1p_error": 0.8001337279203835,
      "w1p_error_cell": 0.040996422723587264
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0027648423702921004,
      "lp_error": 0.0036179268662140506,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.5513416577061545,
      "ocv_w1p_cell": 1.172810346462582,
      "picard_converged": true,
      "picard_final_res": 8.404225295425418e-09,
      "picard_iters": 58,
      "w1p_error": 0.5459994443303906,
      "w1p_error_cell": 0.01818422804190461
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.0009272127386109764,
      "lp_error": 0.0012303479839812638,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.554189788589915,
      "ocv_w1p_cell": 1.197956491869871,
      "picard_converged": true,
      "picard_final_res": 8.799813163356763e-09,
      "picard_iters": 54,
      "w1p_error": 0.37184714473432057,
      "w1p_error_cell": 0.007926364348603141
    }
  ]
}


==> extreme_p_results/extreme_delta0/results_exponential/linear_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48261993679977017,
    "k": 1,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·x",
    "r_law_params": {
      "r_max": 2.95,
      "r_min": 1.05
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.007402122445651782,
      "lp_error": 0.010640379270990083,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.636800714521435e-09,
      "picard_iters": 23,
      "w1p_error": 0.48198042814380615,
      "w1p_error_cell": 0.02064887311367039
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0016980952275895153,
      "lp_error": 0.0025243769554804075,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0803775071842516,
      "ocv_w1p_cell": 1.4565636555008927,
      "picard_converged": true,
      "picard_final_res": 9.325355941030394e-09,
      "picard_iters": 30,
      "w1p_error": 0.22793098475071832,
      "w1p_error_cell": 0.0075236226402046105
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0003885397460149252,
      "lp_error": 0.0005875692713719247,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0964364850484491,
      "ocv_w1p_cell": 1.4744891961087991,
      "picard_converged": true,
      "picard_final_res": 8.39645548867813e-09,
      "picard_iters": 40,
      "w1p_error": 0.10659653711944184,
      "w1p_error_cell": 0.0027074567536996344
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 8.416936902028505e-05,
      "lp_error": 0.00012657146076456395,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.1833060372639457,
      "ocv_w1p_cell": 1.569771828479341,
      "picard_converged": true,
      "picard_final_res": 8.768394626028571e-09,
      "picard_iters": 28,
      "w1p_error": 0.046938854326115595,
      "w1p_error_cell": 0.0009120383949693374
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 2.0108765391277177e-05,
      "lp_error": 3.0826440636890954e-05,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 1.0380900538255087,
      "ocv_w1p_cell": 1.5509396256144656,
      "picard_converged": true,
      "picard_final_res": 6.121841512876665e-09,
      "picard_iters": 36,
      "w1p_error": 0.02285789539002906,
      "w1p_error_cell": 0.00031126749661463077
    }
  ]
}


==> extreme_p_results/extreme_delta0/results_exponential/linear_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.7239299051996553,
    "k": 2,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·x",
    "r_law_params": {
      "r_max": 2.95,
      "r_min": 1.05
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0010358325919809402,
      "lp_error": 0.001632270229205146,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.237610279732809e-09,
      "picard_iters": 28,
      "w1p_error": 0.11519024229889768,
      "w1p_error_cell": 0.002849501510527379
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00016241220905739197,
      "lp_error": 0.0002626181761758811,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.6474885253390497,
      "ocv_w1p_cell": 2.2786391614555876,
      "picard_converged": true,
      "picard_final_res": 6.2110647881943825e-09,
      "picard_iters": 28,
      "w1p_error": 0.03676818804666171,
      "w1p_error_cell": 0.0005872596401179553
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.558057641992345e-05,
      "lp_error": 4.213596396316575e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.6336369405397024,
      "ocv_w1p_cell": 2.328894368624081,
      "picard_converged": true,
      "picard_final_res": 9.031289818859833e-09,
      "picard_iters": 28,
      "w1p_error": 0.01184945857507863,
      "w1p_error_cell": 0.00011688616046591732
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.655628546262325e-06,
      "lp_error": 5.8576782248239145e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.8147885142923428,
      "ocv_w1p_cell": 2.295796882204646,
      "picard_converged": true,
      "picard_final_res": 4.947987757284535e-09,
      "picard_iters": 20,
      "w1p_error": 0.0033681601127871627,
      "w1p_error_cell": 2.380451664396431e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 1.084331257467294e-06,
      "lp_error": 2.305287654483622e-06,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.4432796774482885,
      "ocv_w1p_cell": -0.9571326937608662,
      "picard_converged": true,
      "picard_final_res": 9.35120108512619e-09,
      "picard_iters": 23,
      "w1p_error": 0.00247714967860012,
      "w1p_error_cell": 4.621521929135487e-05
    }
  ]
}


==> extreme_p_results/extreme_delta0/results_exponential/linear_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.9652398735995403,
    "k": 3,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·x",
    "r_law_params": {
      "r_max": 2.95,
      "r_min": 1.05
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00015698857298289344,
      "lp_error": 0.00026392038337839344,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.254442566697908e-09,
      "picard_iters": 24,
      "w1p_error": 0.02507721006970491,
      "w1p_error_cell": 0.0004314640690287545
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.6650729739239235e-05,
      "lp_error": 2.8664312884723164e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.2256468075041966,
      "ocv_w1p_cell": 2.981501172091966,
      "picard_converged": true,
      "picard_final_res": 7.60714342108453e-09,
      "picard_iters": 24,
      "w1p_error": 0.0053615797374389935,
      "w1p_error_cell": 5.462901248728472e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.562766686251933e-06,
      "lp_error": 2.628948591978994e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.4004071233465933,
      "ocv_w1p_cell": 1.5678815060667421,
      "picard_converged": true,
      "picard_final_res": 8.853894086944228e-09,
      "picard_iters": 20,
      "w1p_error": 0.0010155427808811236,
      "w1p_error_cell": 1.8426548177855975e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.0365875385715556e-07,
      "lp_error": 5.861348401088846e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.1585709564723459,
      "ocv_w1p_cell": -0.7178731042134183,
      "picard_converged": true,
      "picard_final_res": 9.677396852146717e-09,
      "picard_iters": 45,
      "w1p_error": 0.00045491851548841195,
      "w1p_error_cell": 3.0307165771562147e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 1.8752906511864463e-07,
      "lp_error": 8.114550468317758e-08,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 2.2606617233267263,
      "ocv_w1p_cell": -0.9448597489810913,
      "picard_converged": true,
      "picard_final_res": 7.729568401051103e-09,
      "picard_iters": 4,
      "w1p_error": 9.493068714920219e-05,
      "w1p_error_cell": 5.8341346809451114e-05
    }
  ]
}


==> extreme_p_results/extreme_delta0/results_exponential/sinusoidal_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.24130996839988508,
    "k": 0,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.031199439717588106,
      "lp_error": 0.0369530982746336,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.491701585465011e-09,
      "picard_iters": 69,
      "w1p_error": 0.9177658104746029,
      "w1p_error_cell": 0.15059088623359812
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.011444439323161162,
      "lp_error": 0.014022564484056688,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6701453561531688,
      "ocv_w1p_cell": 1.5025648377324925,
      "picard_converged": true,
      "picard_final_res": 9.446975490640942e-09,
      "picard_iters": 83,
      "w1p_error": 0.57676383548866,
      "w1p_error_cell": 0.05314734849165788
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0038813413901441786,
      "lp_error": 0.004826577778402865,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6472474734322484,
      "ocv_w1p_cell": 1.5732917436456886,
      "picard_converged": true,
      "picard_final_res": 9.59575834458027e-09,
      "picard_iters": 61,
      "w1p_error": 0.36826217778679593,
      "w1p_error_cell": 0.017859676817652027
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0012943563845829273,
      "lp_error": 0.0016269248548220257,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6361750357382545,
      "ocv_w1p_cell": 1.563811619607354,
      "picard_converged": true,
      "picard_final_res": 9.252438677905146e-09,
      "picard_iters": 48,
      "w1p_error": 0.2369459821591945,
      "w1p_error_cell": 0.0060411468207624865
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.00042963827602904097,
      "lp_error": 0.0005460049025292381,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.6204934378086245,
      "ocv_w1p_cell": 1.5551978742808699,
      "picard_converged": true,
      "picard_final_res": 9.96609313639788e-09,
      "picard_iters": 43,
      "w1p_error": 0.15412113972882258,
      "w1p_error_cell": 0.002055692641821225
    }
  ]
}


==> extreme_p_results/extreme_delta0/results_exponential/sinusoidal_k1_square.json <==
{
  "abort_reason": "theta bisection exhausted on mesh /home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu (last converging theta=0.999880)",
  "aborted": true,
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48261993679977017,
    "k": 1,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00344316660098381,
      "lp_error": 0.005210112117509909,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.392544231428988e-09,
      "picard_iters": 15,
      "w1p_error": 0.21498271592905727,
      "w1p_error_cell": 0.031076907211231942
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.000833869371525723,
      "lp_error": 0.0013073057917875525,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.0625764227310548,
      "ocv_w1p_cell": 1.6585293263872911,
      "picard_converged": true,
      "picard_final_res": 6.888530116579357e-09,
      "picard_iters": 12,
      "w1p_error": 0.10292862453342089,
      "w1p_error_cell": 0.009843979829464559
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00019620378875144357,
      "lp_error": 0.00031644053411520874,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0831646267002908,
      "ocv_w1p_cell": 1.6761204605484623,
      "picard_converged": true,
      "picard_final_res": 8.527105832447307e-09,
      "picard_iters": 7,
      "w1p_error": 0.048581523087974435,
      "w1p_error_cell": 0.003080407557208559
    }
  ]
}


==> extreme_p_results/extreme_delta0/results_exponential/sinusoidal_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.7239299051996553,
    "k": 2,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0004583303495621042,
      "lp_error": 0.000730773102280826,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.686289434921619e-09,
      "picard_iters": 32,
      "w1p_error": 0.0504651923938982,
      "w1p_error_cell": 0.004739221535971229
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 7.753627322267919e-05,
      "lp_error": 0.0001240006532998808,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.5986664575027463,
      "ocv_w1p_cell": 2.647452005661632,
      "picard_converged": true,
      "picard_final_res": 9.913472753806485e-09,
      "picard_iters": 28,
      "w1p_error": 0.016662700049965853,
      "w1p_error_cell": 0.0007563878508820994
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.6251675816773184e-05,
      "lp_error": 3.0466057353453742e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.106197079562391,
      "ocv_w1p_cell": 2.4993581464405015,
      "picard_converged": true,
      "picard_final_res": 8.879927474847222e-09,
      "picard_iters": 27,
      "w1p_error": 0.007740105396206674,
      "w1p_error_cell": 0.0001337712460960366
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.5426806653853963e-06,
      "lp_error": 2.4096187862174324e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.4821454477351854,
      "ocv_w1p_cell": 2.126540476183398,
      "picard_converged": true,
      "picard_final_res": 9.230094453728452e-09,
      "picard_iters": 12,
      "w1p_error": 0.0013853089533209769,
      "w1p_error_cell": 3.063446514472138e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 3.7614778382343476e-07,
      "lp_error": 6.576026193416221e-07,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.8775336123534375,
      "ocv_w1p_cell": -0.3585964490195986,
      "picard_converged": true,
      "picard_final_res": 9.489620124327215e-09,
      "picard_iters": 36,
      "w1p_error": 0.0007540197154556792,
      "w1p_error_cell": 3.927883423303031e-05
    }
  ]
}


==> extreme_p_results/extreme_delta0/results_exponential/sinusoidal_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.9652398735995403,
    "k": 3,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 8.013752717991697e-05,
      "lp_error": 0.00013799685422965575,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.192471907042301e-09,
      "picard_iters": 22,
      "w1p_error": 0.01283371967755138,
      "w1p_error_cell": 0.0006205810742702779
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 8.823945563569665e-06,
      "lp_error": 1.483993916962696e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.2038049222644958,
      "ocv_w1p_cell": 3.396497233339661,
      "picard_converged": true,
      "picard_final_res": 9.221456168396089e-09,
      "picard_iters": 16,
      "w1p_error": 0.002785743736526637,
      "w1p_error_cell": 5.8931972760264235e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.1399612641541896e-06,
      "lp_error": 1.989265728855753e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9026334904083309,
      "ocv_w1p_cell": 1.9763168534524613,
      "picard_converged": true,
      "picard_final_res": 8.836183093293272e-09,
      "picard_iters": 30,
      "w1p_error": 0.0007450602801145055,
      "w1p_error_cell": 1.4976844670562746e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.9313067264175897e-07,
      "lp_error": 2.6273961004179424e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.5495075807637528,
      "ocv_w1p_cell": -0.9428194622471582,
      "picard_converged": true,
      "picard_final_res": 9.679901301843858e-09,
      "picard_iters": 54,
      "w1p_error": 0.0002545324460229045,
      "w1p_error_cell": 2.878970827723703e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 1.809426868986795e-07,
      "lp_error": 1.2101135671585988e-07,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.611855158052137,
      "ocv_w1p_cell": -0.7785197737570533,
      "picard_converged": true,
      "picard_final_res": 8.923835134932317e-09,
      "picard_iters": 6,
      "w1p_error": 0.00016655450936805535,
      "w1p_error_cell": 4.938500116655248e-05
    }
  ]
}


==> extreme_p_results/extreme_delta1/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "linear": {
      "type": "linear_x",
      "r_min": 1.05,
      "r_max": 2.95
    },
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.05,
      "amp": 1.9
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      8,
      16,
      32,
      64,
      128
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 8,
    "fast_maxiters": 600,
    "full_maxiters": 5000,
    "max_bisections": 500,
    "theta_gap_min": 1e-10,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "num_threads": 2
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 1.0
  }
}

==> extreme_p_results/extreme_delta1/results_exponential/linear_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.24130996839988508,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·x",
    "r_law_params": {
      "r_max": 2.95,
      "r_min": 1.05
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.06704477364080615,
      "lp_error": 0.08273310988079952,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.917654250263486e-09,
      "picard_iters": 63,
      "w1p_error": 1.5033973569593817,
      "w1p_error_cell": 0.21226983423809193
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.019796007966072216,
      "lp_error": 0.025627286460641094,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6830115260466602,
      "ocv_w1p_cell": 1.130957735962717,
      "picard_converged": true,
      "picard_final_res": 8.909978244522975e-09,
      "picard_iters": 58,
      "w1p_error": 0.9364116877623654,
      "w1p_error_cell": 0.09692505997554046
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.005616721944951606,
      "lp_error": 0.007572971375819804,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.7545295359938533,
      "ocv_w1p_cell": 1.1431127335828404,
      "picard_converged": true,
      "picard_final_res": 9.707396215807557e-09,
      "picard_iters": 48,
      "w1p_error": 0.5550483330921356,
      "w1p_error_cell": 0.04388588464057762
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0015187155400540598,
      "lp_error": 0.002110931931329961,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.8406274366789587,
      "ocv_w1p_cell": 1.2391849248703384,
      "picard_converged": true,
      "picard_final_res": 9.278846266018236e-09,
      "picard_iters": 39,
      "w1p_error": 0.3099393579948435,
      "w1p_error_cell": 0.018590583649555875
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.00039386297118530154,
      "lp_error": 0.0005570097083851459,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.9202284845875461,
      "ocv_w1p_cell": 1.3846361591632494,
      "picard_converged": true,
      "picard_final_res": 8.836499440071199e-09,
      "picard_iters": 32,
      "w1p_error": 0.16377980601366238,
      "w1p_error_cell": 0.007119934652079503
    }
  ]
}


==> extreme_p_results/extreme_delta1/results_exponential/linear_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48261993679977017,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·x",
    "r_law_params": {
      "r_max": 2.95,
      "r_min": 1.05
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0028148771819903203,
      "lp_error": 0.004318783640230563,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.133062280482642e-09,
      "picard_iters": 37,
      "w1p_error": 0.1942798565695611,
      "w1p_error_cell": 0.015684770356603865
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0003618967853674363,
      "lp_error": 0.0005775534700316329,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.8771806188743834,
      "ocv_w1p_cell": 1.8694659614737779,
      "picard_converged": true,
      "picard_final_res": 8.359032931398515e-09,
      "picard_iters": 29,
      "w1p_error": 0.052885924493731515,
      "w1p_error_cell": 0.004292525010073215
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.534096757899703e-05,
      "lp_error": 7.30343089381848e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.9427712107479749,
      "ocv_w1p_cell": 2.02466336614817,
      "picard_converged": true,
      "picard_final_res": 9.69552274140144e-09,
      "picard_iters": 21,
      "w1p_error": 0.013756491731632549,
      "w1p_error_cell": 0.0010549416279103884
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 5.6568862590976276e-06,
      "lp_error": 9.113738409518256e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.9712696075147735,
      "ocv_w1p_cell": 2.1852882219553784,
      "picard_converged": true,
      "picard_final_res": 8.123580699332238e-09,
      "picard_iters": 14,
      "w1p_error": 0.0035082974683877215,
      "w1p_error_cell": 0.00023194826372797798
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 7.058653058412085e-07,
      "lp_error": 1.1354620091942913e-06,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 2.036954822803482,
      "ocv_w1p_cell": 2.5554978926351613,
      "picard_converged": true,
      "picard_final_res": 8.291822744221579e-09,
      "picard_iters": 6,
      "w1p_error": 0.0008548932904774431,
      "w1p_error_cell": 3.945568669836906e-05
    }
  ]
}


==> extreme_p_results/extreme_delta1/results_exponential/linear_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.7239299051996553,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·x",
    "r_law_params": {
      "r_max": 2.95,
      "r_min": 1.05
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00012268773861672812,
      "lp_error": 0.00020545765660144312,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.750970146557971e-09,
      "picard_iters": 23,
      "w1p_error": 0.014732948333251727,
      "w1p_error_cell": 0.0009067114235151758
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 7.889353138293446e-06,
      "lp_error": 1.3805717498935324e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.901552788620555,
      "ocv_w1p_cell": 3.3398063965501272,
      "picard_converged": true,
      "picard_final_res": 9.852641620403957e-09,
      "picard_iters": 13,
      "w1p_error": 0.0019716746034423244,
      "w1p_error_cell": 8.955445232920942e-05
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.945471720119949e-07,
      "lp_error": 8.758968301149488e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.027833172545202,
      "ocv_w1p_cell": 4.050262792790147,
      "picard_converged": true,
      "picard_final_res": 8.850418682041448e-09,
      "picard_iters": 3,
      "w1p_error": 0.0002417500851109613,
      "w1p_error_cell": 5.405508957406832e-06
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.0861657378443086e-08,
      "lp_error": 5.477443614253356e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.014175439742346,
      "ocv_w1p_cell": 3.734290989169392,
      "picard_converged": true,
      "picard_final_res": 7.503121295649626e-10,
      "picard_iters": 2,
      "w1p_error": 2.9923295136949884e-05,
      "w1p_error_cell": 4.0616546234057934e-07
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 1.925550038290264e-09,
      "lp_error": 3.4167669617148878e-09,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 3.0004939252529743,
      "ocv_w1p_cell": 3.3370264391952094,
      "picard_converged": true,
      "picard_final_res": 4.8142307818032326e-11,
      "picard_iters": 2,
      "w1p_error": 3.739131533055448e-06,
      "w1p_error_cell": 4.019369536090884e-08
    }
  ]
}


==> extreme_p_results/extreme_delta1/results_exponential/linear_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.9652398735995403,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·x",
    "r_law_params": {
      "r_max": 2.95,
      "r_min": 1.05
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 5.431316975361737e-06,
      "lp_error": 9.763000669417302e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.801746138543735e-09,
      "picard_iters": 13,
      "w1p_error": 0.0009840731322626013,
      "w1p_error_cell": 9.588915280182413e-05
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.7417268236869252e-07,
      "lp_error": 3.30224807348834e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.964596115151109,
      "ocv_w1p_cell": 4.854052727295814,
      "picard_converged": true,
      "picard_final_res": 5.636629440558055e-09,
      "picard_iters": 2,
      "w1p_error": 6.303257122859747e-05,
      "w1p_error_cell": 3.3155380024151735e-06
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.434396451586598e-09,
      "lp_error": 1.047050630561709e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9764854594038654,
      "ocv_w1p_cell": 4.07636028262618,
      "picard_converged": true,
      "picard_final_res": 1.9118028494621685e-10,
      "picard_iters": 2,
      "w1p_error": 4.004272482445523e-06,
      "w1p_error_cell": 1.9653834376569085e-07
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.6885703677002674e-10,
      "lp_error": 3.263099833033162e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.9976043347159185,
      "ocv_w1p_cell": 4.064644271476105,
      "picard_converged": true,
      "picard_final_res": 6.2126565414085135e-12,
      "picard_iters": 2,
      "w1p_error": 2.5068295596565556e-07,
      "w1p_error_cell": 1.174539007057883e-08
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 5.350139679162348e-12,
      "lp_error": 1.0226331936118633e-11,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 3.9979156815964365,
      "ocv_w1p_cell": 3.615331256629283,
      "picard_converged": true,
      "picard_final_res": 2.0599185816664107e-13,
      "picard_iters": 2,
      "w1p_error": 1.5690336828941552e-08,
      "w1p_error_cell": 9.583944542212017e-10
    }
  ]
}


==> extreme_p_results/extreme_delta1/results_exponential/sinusoidal_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.24130996839988508,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.024878576165736334,
      "lp_error": 0.027419633283734007,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.683889923859706e-09,
      "picard_iters": 57,
      "w1p_error": 0.9075886741048649,
      "w1p_error_cell": 0.12828341210202637
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00655752359875778,
      "lp_error": 0.007361390966847391,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.008578982160865,
      "ocv_w1p_cell": 1.8946582426791134,
      "picard_converged": true,
      "picard_final_res": 9.076843846987812e-09,
      "picard_iters": 60,
      "w1p_error": 0.4511038576461974,
      "w1p_error_cell": 0.03450019424445744
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0016743212252445215,
      "lp_error": 0.0018872277348582992,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0010474036508092,
      "ocv_w1p_cell": 1.9591676497407513,
      "picard_converged": true,
      "picard_final_res": 9.74381089124521e-09,
      "picard_iters": 52,
      "w1p_error": 0.22538823644831762,
      "w1p_error_cell": 0.008872649202057579
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0004210976094163031,
      "lp_error": 0.000475113979740418,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0010413725854288,
      "ocv_w1p_cell": 1.9881082343496463,
      "picard_converged": true,
      "picard_final_res": 9.904984571273346e-09,
      "picard_iters": 41,
      "w1p_error": 0.1126128022033078,
      "w1p_error_cell": 0.002236521605712644
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.0001054378111263794,
      "lp_error": 0.00011899039527275864,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 1.0008665851761982,
      "ocv_w1p_cell": 1.9978351553344433,
      "picard_converged": true,
      "picard_final_res": 9.018606056719912e-09,
      "picard_iters": 32,
      "w1p_error": 0.05627258963116913,
      "w1p_error_cell": 0.0005599700376966062
    }
  ]
}


==> extreme_p_results/extreme_delta1/results_exponential/sinusoidal_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.48261993679977017,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.001101004131080306,
      "lp_error": 0.001323181317883036,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.878726214201684e-09,
      "picard_iters": 46,
      "w1p_error": 0.10453574859091949,
      "w1p_error_cell": 0.014678583417965796
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00012759870857141894,
      "lp_error": 0.0001663497046419883,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.014002498931696,
      "ocv_w1p_cell": 2.8518792950736493,
      "picard_converged": true,
      "picard_final_res": 9.682341122801149e-09,
      "picard_iters": 34,
      "w1p_error": 0.025881513539680837,
      "w1p_error_cell": 0.0020332132602650533
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.5126658791945665e-05,
      "lp_error": 2.0666052255814762e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.0050205765896787,
      "ocv_w1p_cell": 2.9548152156729173,
      "picard_converged": true,
      "picard_final_res": 8.834068034769846e-09,
      "picard_iters": 22,
      "w1p_error": 0.006447900611788028,
      "w1p_error_cell": 0.0002622375760235982
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.8601895438132417e-06,
      "lp_error": 2.5766101404202156e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.029838174021383,
      "ocv_w1p_cell": 3.0104750623455683,
      "picard_converged": true,
      "picard_final_res": 9.249191601347193e-09,
      "picard_iters": 13,
      "w1p_error": 0.0015789782868332858,
      "w1p_error_cell": 3.254255345540648e-05
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 2.3155562432794297e-07,
      "lp_error": 3.219365589088425e-07,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 2.2167630866728136,
      "ocv_w1p_cell": 3.100201143561994,
      "picard_converged": true,
      "picard_final_res": 8.730826007718184e-09,
      "picard_iters": 5,
      "w1p_error": 0.0003396753061628722,
      "w1p_error_cell": 3.794880373294015e-06
    }
  ]
}


==> extreme_p_results/extreme_delta1/results_exponential/sinusoidal_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.7239299051996553,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 7.532091117179583e-05,
      "lp_error": 8.149704984977305e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.45104779820696e-09,
      "picard_iters": 30,
      "w1p_error": 0.011767964742113304,
      "w1p_error_cell": 0.0024115568673181405
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.871212528412689e-06,
      "lp_error": 4.689964995325481e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.141800098322778,
      "ocv_w1p_cell": 3.6629628739278064,
      "picard_converged": true,
      "picard_final_res": 8.48559973111811e-09,
      "picard_iters": 16,
      "w1p_error": 0.0013332920469405697,
      "w1p_error_cell": 0.00019038635071993824
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 2.2619075628521855e-07,
      "lp_error": 2.858308929761445e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.2388838570388048,
      "ocv_w1p_cell": 4.059263826261007,
      "picard_converged": true,
      "picard_final_res": 9.895325054421746e-09,
      "picard_iters": 4,
      "w1p_error": 0.00014122906864932091,
      "w1p_error_cell": 1.1420250692794776e-05
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.3731125945652395e-08,
      "lp_error": 1.7658100653328163e-08,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.1210526806339915,
      "ocv_w1p_cell": 4.06577973920619,
      "picard_converged": true,
      "picard_final_res": 9.975938993097456e-10,
      "picard_iters": 2,
      "w1p_error": 1.6232806815514094e-05,
      "w1p_error_cell": 6.819522713550476e-07
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 8.519508347374487e-10,
      "lp_error": 1.09978954711403e-09,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 3.008730133863342,
      "ocv_w1p_cell": 3.9518779430361652,
      "picard_converged": true,
      "picard_final_res": 6.203947286199374e-11,
      "picard_iters": 2,
      "w1p_error": 2.0168592953707746e-06,
      "w1p_error_cell": 4.406767929337838e-08
    }
  ]
}


==> extreme_p_results/extreme_delta1/results_exponential/sinusoidal_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.9652398735995403,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "picard",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.22360679774997907,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.05 + 1.9·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.9,
      "r0": 1.05
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.05,
    "r_plus": 2.95,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 6.133512124431032e-06,
      "lp_error": 6.5658805178547965e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.31325448599424e-09,
      "picard_iters": 20,
      "w1p_error": 0.0013196980123421427,
      "w1p_error_cell": 0.0002900201729737025
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.5749471163112553e-07,
      "lp_error": 2.023652977423054e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 4.145914632971835,
      "ocv_w1p_cell": 4.774991780226967,
      "picard_converged": true,
      "picard_final_res": 9.4457067920522e-09,
      "picard_iters": 3,
      "w1p_error": 7.45469532768581e-05,
      "w1p_error_cell": 1.0592840971280088e-05
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.751054177924081e-09,
      "lp_error": 6.4505262362555335e-09,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 4.035574788118802,
      "ocv_w1p_cell": 4.5274812434190785,
      "picard_converged": true,
      "picard_final_res": 3.9233938245152815e-10,
      "picard_iters": 2,
      "w1p_error": 4.545700703202185e-06,
      "w1p_error_cell": 4.5930882857246535e-07
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.4767647925399572e-10,
      "lp_error": 2.0264442888820434e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 4.012883326906128,
      "ocv_w1p_cell": 4.090817141963199,
      "picard_converged": true,
      "picard_final_res": 1.2466614473318881e-11,
      "picard_iters": 2,
      "w1p_error": 2.8158050736670417e-07,
      "w1p_error_cell": 2.6955421469106114e-08
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 5.5293980680224286e-12,
      "lp_error": 6.985722521962089e-12,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 3.9774908719683406,
      "ocv_w1p_cell": 3.0589216423336065,
      "picard_converged": true,
      "picard_final_res": 4.388722948736496e-13,
      "picard_iters": 2,
      "w1p_error": 1.787551353291117e-08,
      "w1p_error_cell": 3.2345879031602558e-09
    }
  ]
}


==> extreme_p_results/extreme_pm2_pp6_delta1/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "linear": {
      "type": "linear_x",
      "r_min": 2.0,
      "r_max": 6.0
    },
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 4.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      8,
      16,
      32,
      64,
      128
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 8,
    "fast_maxiters": 600,
    "full_maxiters": 5000,
    "max_bisections": 500,
    "theta_gap_min": 1e-10,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "nonlinear_solver": "newton",
    "num_threads": 1
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 1.0
  }
}

==> extreme_p_results/extreme_pm2_pp6_delta1/results_exponential/linear_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.1111111111111111,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·x",
    "r_law_params": {
      "r_max": 6.0,
      "r_min": 2.0
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.32291566954515893,
      "lp_error": 0.4424381521044899,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.0231568996128316e-10,
      "picard_iters": 6,
      "w1p_error": 5.384783384363686,
      "w1p_error_cell": 0.5420631200509012
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.12469952774189513,
      "lp_error": 0.1853681611718418,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.2267695990945522,
      "ocv_w1p_cell": 0.7463096162324816,
      "picard_converged": true,
      "picard_final_res": 4.551983174654971e-11,
      "picard_iters": 6,
      "w1p_error": 4.601546192428701,
      "w1p_error_cell": 0.32313818400757033
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.04943267458999427,
      "lp_error": 0.07850826304458058,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.22746194906165712,
      "ocv_w1p_cell": 0.6037703968255859,
      "picard_converged": true,
      "picard_final_res": 6.514204860678405e-16,
      "picard_iters": 8,
      "w1p_error": 3.9303471964377206,
      "w1p_error_cell": 0.21263525877008377
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.01991175720457675,
      "lp_error": 0.0333829301853828,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.23041196569828407,
      "ocv_w1p_cell": 0.681232268260059,
      "picard_converged": true,
      "picard_final_res": 1.2170252992351659e-15,
      "picard_iters": 8,
      "w1p_error": 3.350194362254764,
      "w1p_error_cell": 0.13260623154197104
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.008067876482492829,
      "lp_error": 0.014197141711027962,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.23433222625788608,
      "ocv_w1p_cell": 0.7262026603682806,
      "picard_converged": true,
      "picard_final_res": 1.2899186430167462e-12,
      "picard_iters": 7,
      "w1p_error": 2.8479277962626535,
      "w1p_error_cell": 0.08015952768256407
    }
  ]
}


==> extreme_p_results/extreme_pm2_pp6_delta1/results_exponential/linear_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.2222222222222222,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·x",
    "r_law_params": {
      "r_max": 6.0,
      "r_min": 2.0
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.08726583765679113,
      "lp_error": 0.1913078085343743,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.1820543428767745e-12,
      "picard_iters": 9,
      "w1p_error": 3.911035376935704,
      "w1p_error_cell": 0.20840675151236643
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.028595817896463854,
      "lp_error": 0.06942455826176519,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.4655170142363045,
      "ocv_w1p_cell": 1.1300369065320521,
      "picard_converged": true,
      "picard_final_res": 4.624323640428916e-13,
      "picard_iters": 6,
      "w1p_error": 2.8324167863040968,
      "w1p_error_cell": 0.0952218860211313
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.009106041175127222,
      "lp_error": 0.024715032373089654,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.49568820370134425,
      "ocv_w1p_cell": 1.1684869229093904,
      "picard_converged": true,
      "picard_final_res": 3.002563469473775e-15,
      "picard_iters": 7,
      "w1p_error": 2.008815921037412,
      "w1p_error_cell": 0.04236304467877103
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.002728705689199155,
      "lp_error": 0.008498680729868664,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.5450461697538195,
      "ocv_w1p_cell": 1.1918490455644795,
      "picard_converged": true,
      "picard_final_res": 4.0475751194488855e-15,
      "picard_iters": 7,
      "w1p_error": 1.3767811004115038,
      "w1p_error_cell": 0.018544061236768015
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.0007397885198295894,
      "lp_error": 0.0027419713375945185,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.6361470007562735,
      "ocv_w1p_cell": 1.169383606593497,
      "picard_converged": true,
      "picard_final_res": 1.0978611467783454e-14,
      "picard_iters": 7,
      "w1p_error": 0.8858609682866931,
      "w1p_error_cell": 0.008244898446289832
    }
  ]
}


==> extreme_p_results/extreme_pm2_pp6_delta1/results_exponential/linear_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.3333333333333333,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·x",
    "r_law_params": {
      "r_max": 6.0,
      "r_min": 2.0
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.03255541182279938,
      "lp_error": 0.0964269616260876,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.706225829620424e-15,
      "picard_iters": 7,
      "w1p_error": 2.5489813428444865,
      "w1p_error_cell": 0.12385233171058949
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0077973396116321455,
      "lp_error": 0.02864179245245216,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.7751729630510531,
      "ocv_w1p_cell": 2.0775582859721795,
      "picard_converged": true,
      "picard_final_res": 3.828942330494194e-15,
      "picard_iters": 7,
      "w1p_error": 1.4894171250494415,
      "w1p_error_cell": 0.029342480554366605
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.001497683087418396,
      "lp_error": 0.007378643363663421,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.9756905685043316,
      "ocv_w1p_cell": 2.379917652354704,
      "picard_converged": true,
      "picard_final_res": 2.5955082295656367e-14,
      "picard_iters": 7,
      "w1p_error": 0.7573632283931755,
      "w1p_error_cell": 0.005637288026974432
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0001830763442249432,
      "lp_error": 0.0012992804781934426,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.5229272024434544,
      "ocv_w1p_cell": 2.39015023629803,
      "picard_converged": true,
      "picard_final_res": 1.2631090528366277e-14,
      "picard_iters": 6,
      "w1p_error": 0.26354661726037176,
      "w1p_error_cell": 0.0010753833537832675
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 1.2917039918370679e-05,
      "lp_error": 0.00010708968748820823,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 2.6007757609635718,
      "ocv_w1p_cell": 2.520511362235691,
      "picard_converged": true,
      "picard_final_res": 1.8571401061346015e-14,
      "picard_iters": 4,
      "w1p_error": 0.04344561308544302,
      "w1p_error_cell": 0.00018741907286629186
    }
  ]
}


==> extreme_p_results/extreme_pm2_pp6_delta1/results_exponential/linear_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.4444444444444444,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·x",
    "r_law_params": {
      "r_max": 6.0,
      "r_min": 2.0
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.011605729896625547,
      "lp_error": 0.04707034916150202,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.622880276307448e-15,
      "picard_iters": 7,
      "w1p_error": 1.4911825125314495,
      "w1p_error_cell": 0.026404124997903164
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0014592519160860143,
      "lp_error": 0.00915782254525829,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.3770267611074087,
      "ocv_w1p_cell": 3.290422232266055,
      "picard_converged": true,
      "picard_final_res": 4.536070479863249e-15,
      "picard_iters": 6,
      "w1p_error": 0.5741223343943314,
      "w1p_error_cell": 0.0026987085795607702
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 7.680778210816549e-05,
      "lp_error": 0.0007157467292283341,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.7014072850713853,
      "ocv_w1p_cell": 3.266625874051327,
      "picard_converged": true,
      "picard_final_res": 9.247077593158515e-15,
      "picard_iters": 4,
      "w1p_error": 0.08826729522889079,
      "w1p_error_cell": 0.00028041653399276376
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.452358723291584e-06,
      "lp_error": 2.4317414219263725e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.8814959957094097,
      "ocv_w1p_cell": 3.4843987337971103,
      "picard_converged": true,
      "picard_final_res": 3.6565802597551496e-14,
      "picard_iters": 3,
      "w1p_error": 0.005988983215728855,
      "w1p_error_cell": 2.5055038897156387e-05
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 7.611242275685373e-08,
      "lp_error": 7.679111198732701e-07,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 3.9766376122016247,
      "ocv_w1p_cell": 3.662234136816637,
      "picard_converged": true,
      "picard_final_res": 5.875564929912572e-14,
      "picard_iters": 2,
      "w1p_error": 0.00038042223505516375,
      "w1p_error_cell": 1.979031719222971e-06
    }
  ]
}


==> extreme_p_results/extreme_pm2_pp6_delta1/results_exponential/sinusoidal_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.1111111111111111,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 4.0,
      "r0": 2.0
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.2751365198780246,
      "lp_error": 0.3537453440846644,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.343456402179923e-16,
      "picard_iters": 8,
      "w1p_error": 3.8715224616172614,
      "w1p_error_cell": 1.125760311319901
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.11039544528569378,
      "lp_error": 0.15070937490912345,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.43875242571601397,
      "ocv_w1p_cell": 1.1847835273635756,
      "picard_converged": true,
      "picard_final_res": 2.402972726294673e-15,
      "picard_iters": 9,
      "w1p_error": 2.856302121626193,
      "w1p_error_cell": 0.4952113083750692
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.04267849432620477,
      "lp_error": 0.06016418955099048,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.4085045250053908,
      "ocv_w1p_cell": 1.2695528987028595,
      "picard_converged": true,
      "picard_final_res": 2.6930001197321077e-14,
      "picard_iters": 7,
      "w1p_error": 2.151949260123758,
      "w1p_error_cell": 0.20540785614218626
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.01630100805194444,
      "lp_error": 0.02382826489447172,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.400510593785513,
      "ocv_w1p_cell": 1.2710385016701997,
      "picard_converged": true,
      "picard_final_res": 1.6639408972625698e-14,
      "picard_iters": 7,
      "w1p_error": 1.6302954811111765,
      "w1p_error_cell": 0.08511308558900593
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.006041874081230239,
      "lp_error": 0.009120787640707236,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.4167174174037427,
      "ocv_w1p_cell": 1.321385480762077,
      "picard_converged": true,
      "picard_final_res": 4.974233718829545e-14,
      "picard_iters": 8,
      "w1p_error": 1.2212986651037285,
      "w1p_error_cell": 0.0340580414463712
    }
  ]
}


==> extreme_p_results/extreme_pm2_pp6_delta1/results_exponential/sinusoidal_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.2222222222222222,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 4.0,
      "r0": 2.0
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.044000449226341894,
      "lp_error": 0.08481615621349761,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.480320620485637e-13,
      "picard_iters": 7,
      "w1p_error": 1.7608568193757157,
      "w1p_error_cell": 0.37973865060546996
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.010136565216369646,
      "lp_error": 0.02396645359312803,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9974247366567145,
      "ocv_w1p_cell": 1.5490453094062109,
      "picard_converged": true,
      "picard_final_res": 4.533953776593375e-14,
      "picard_iters": 6,
      "w1p_error": 0.8820014100712159,
      "w1p_error_cell": 0.12977041695372177
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0017957928677567031,
      "lp_error": 0.005126931665870528,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.3114896698239007,
      "ocv_w1p_cell": 1.8423427253444384,
      "picard_converged": true,
      "picard_final_res": 1.3276532657457076e-14,
      "picard_iters": 6,
      "w1p_error": 0.3553624618031871,
      "w1p_error_cell": 0.036188891245555826
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00024515277371787097,
      "lp_error": 0.0007614384155525779,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.7464065687841648,
      "ocv_w1p_cell": 2.261636726477369,
      "picard_converged": true,
      "picard_final_res": 1.1285398846127226e-13,
      "picard_iters": 4,
      "w1p_error": 0.10591337028289041,
      "w1p_error_cell": 0.007546659987807482
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 3.096711045248471e-05,
      "lp_error": 9.836087211771022e-05,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 1.9173782601991058,
      "ocv_w1p_cell": 2.60178242071915,
      "picard_converged": true,
      "picard_final_res": 3.583995998529658e-13,
      "picard_iters": 3,
      "w1p_error": 0.02803899341569712,
      "w1p_error_cell": 0.0012431977991345104
    }
  ]
}


==> extreme_p_results/extreme_pm2_pp6_delta1/results_exponential/sinusoidal_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.3333333333333333,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 4.0,
      "r0": 2.0
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.007825840844597384,
      "lp_error": 0.021120597848790834,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 2.2403431668592605e-13,
      "picard_iters": 6,
      "w1p_error": 0.5893266610041352,
      "w1p_error_cell": 0.0673783233833323
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0006314393437821593,
      "lp_error": 0.0020604294983104943,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.3745617524103113,
      "ocv_w1p_cell": 2.8091699085359307,
      "picard_converged": true,
      "picard_final_res": 1.6860658574169753e-13,
      "picard_iters": 4,
      "w1p_error": 0.11364276056563044,
      "w1p_error_cell": 0.009613373027856545
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.0393183619102715e-05,
      "lp_error": 0.00013183230142499582,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.8106960724467367,
      "ocv_w1p_cell": 2.9650213835545483,
      "picard_converged": true,
      "picard_final_res": 2.2649189919645502e-14,
      "picard_iters": 3,
      "w1p_error": 0.01619712554277767,
      "w1p_error_cell": 0.001231162617639571
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.53151704681648e-06,
      "lp_error": 8.10914582798097e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.8541394802607325,
      "ocv_w1p_cell": 3.2947405331332127,
      "picard_converged": true,
      "picard_final_res": 6.119585615975396e-14,
      "picard_iters": 3,
      "w1p_error": 0.0022400429889900568,
      "w1p_error_cell": 0.00012545838479272812
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 1.5836488884173313e-07,
      "lp_error": 4.998811907714897e-07,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 2.9216969395688666,
      "ocv_w1p_cell": 3.6294747030829417,
      "picard_converged": true,
      "picard_final_res": 4.509557209442571e-12,
      "picard_iters": 2,
      "w1p_error": 0.0002956228067128627,
      "w1p_error_cell": 1.0137221541984595e-05
    }
  ]
}


==> extreme_p_results/extreme_pm2_pp6_delta1/results_exponential/sinusoidal_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 1.0,
    "expected_ocv": 0.4444444444444444,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 4.0,
      "r0": 2.0
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0008902935740760606,
      "lp_error": 0.0037999099381110764,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.5253011538673483e-14,
      "picard_iters": 4,
      "w1p_error": 0.11872865552365414,
      "w1p_error_cell": 0.009660489667420634
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.0416806853246767e-05,
      "lp_error": 0.00013213952108981456,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 3.8053564706026384,
      "ocv_w1p_cell": 4.008982514584141,
      "picard_converged": true,
      "picard_final_res": 2.2515022014802167e-13,
      "picard_iters": 3,
      "w1p_error": 0.008492373922333787,
      "w1p_error_cell": 0.0006000330213187016
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 9.676188365358205e-07,
      "lp_error": 4.2413455766844345e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.9183474757767347,
      "ocv_w1p_cell": 4.16325763861327,
      "picard_converged": true,
      "picard_final_res": 1.4052859511504582e-12,
      "picard_iters": 3,
      "w1p_error": 0.0005616800315444582,
      "w1p_error_cell": 3.348958165482171e-05
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 3.0360607809295936e-08,
      "lp_error": 1.329132373201822e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.953746839296844,
      "ocv_w1p_cell": 4.2313225077862295,
      "picard_converged": true,
      "picard_final_res": 2.9424112494735396e-12,
      "picard_iters": 2,
      "w1p_error": 3.624871290362739e-05,
      "w1p_error_cell": 1.7830138894290518e-06
    },
    {
      "delta": 1.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 9.498057498677065e-10,
      "lp_error": 4.150429692935016e-09,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 3.979035696797153,
      "ocv_w1p_cell": 4.089906395621068,
      "picard_converged": true,
      "picard_final_res": 1.0089688853301452e-12,
      "picard_iters": 2,
      "w1p_error": 2.2987063311639745e-06,
      "w1p_error_cell": 1.0470567520774039e-07
    }
  ]
}


==> extreme_p_results/pm2_pp6_delta0/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "linear": {
      "type": "linear_x",
      "r_min": 2.0,
      "r_max": 6.0
    },
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 2.0,
      "amp": 4.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      8,
      16,
      32,
      64,
      128
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 8,
    "fast_maxiters": 600,
    "full_maxiters": 5000,
    "max_bisections": 500,
    "theta_gap_min": 1e-10,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5,
    "nonlinear_solver": "newton",
    "num_threads": 1
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> extreme_p_results/pm2_pp6_delta0/results_exponential/linear_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.1111111111111111,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·x",
    "r_law_params": {
      "r_max": 6.0,
      "r_min": 2.0
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.3361271658553977,
      "lp_error": 0.44961551494325713,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.518652405604827e-12,
      "picard_iters": 6,
      "w1p_error": 5.47397457901641,
      "w1p_error_cell": 0.5298934518509824
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.1322538943024814,
      "lp_error": 0.1893068764828889,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.2189013546215211,
      "ocv_w1p_cell": 0.7432363324134063,
      "picard_converged": true,
      "picard_final_res": 2.645387862457973e-16,
      "picard_iters": 6,
      "w1p_error": 4.703345715740966,
      "w1p_error_cell": 0.31655714676685565
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.05357772771623526,
      "lp_error": 0.08071067976880911,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.21652327634763238,
      "ocv_w1p_cell": 0.6040507869448987,
      "picard_converged": true,
      "picard_final_res": 8.084152609198396e-12,
      "picard_iters": 5,
      "w1p_error": 4.047873216073954,
      "w1p_error_cell": 0.20826424538233418
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.022157359046250494,
      "lp_error": 0.034634379770237894,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.21589110004434264,
      "ocv_w1p_cell": 0.6850230850879625,
      "picard_converged": true,
      "picard_final_res": 1.4508457543043674e-12,
      "picard_iters": 5,
      "w1p_error": 3.4852762314845362,
      "w1p_error_cell": 0.12953950128526875
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.009278885520537324,
      "lp_error": 0.014911752917744811,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.21529685405784402,
      "ocv_w1p_cell": 0.7320542235881019,
      "picard_converged": true,
      "picard_final_res": 2.7702655981669694e-13,
      "picard_iters": 5,
      "w1p_error": 3.0021085646886583,
      "w1p_error_cell": 0.07798874666538155
    }
  ]
}


==> extreme_p_results/pm2_pp6_delta0/results_exponential/linear_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.2222222222222222,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·x",
    "r_law_params": {
      "r_max": 6.0,
      "r_min": 2.0
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.09697149680421349,
      "lp_error": 0.19791723994956728,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.302391151097383e-16,
      "picard_iters": 6,
      "w1p_error": 4.0693005999822365,
      "w1p_error_cell": 0.21686883191601836
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.034406332189885244,
      "lp_error": 0.07371733979745701,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.4258673483430495,
      "ocv_w1p_cell": 1.1152785046979243,
      "picard_converged": true,
      "picard_final_res": 6.043588958830797e-13,
      "picard_iters": 7,
      "w1p_error": 3.0291510239195008,
      "w1p_error_cell": 0.1001070945558144
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.01239997961956486,
      "lp_error": 0.027486659940172367,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.4257991694845849,
      "ocv_w1p_cell": 1.1459837444277632,
      "picard_converged": true,
      "picard_final_res": 3.043811687122119e-13,
      "picard_iters": 8,
      "w1p_error": 2.254979532286524,
      "w1p_error_cell": 0.045236539535994574
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.004499060391897984,
      "lp_error": 0.010254871333609788,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.42366916158017265,
      "ocv_w1p_cell": 1.1779735421600779,
      "picard_converged": true,
      "picard_final_res": 1.5444700490887345e-11,
      "picard_iters": 7,
      "w1p_error": 1.6811461811670148,
      "w1p_error_cell": 0.01999327800986296
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.0016392604441239694,
      "lp_error": 0.003829278870257714,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.421495160686487,
      "ocv_w1p_cell": 1.1926077498178074,
      "picard_converged": true,
      "picard_final_res": 4.062448090272635e-14,
      "picard_iters": 7,
      "w1p_error": 1.2552285018944702,
      "w1p_error_cell": 0.008747285452638965
    }
  ]
}


==> extreme_p_results/pm2_pp6_delta0/results_exponential/linear_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.3333333333333333,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·x",
    "r_law_params": {
      "r_max": 6.0,
      "r_min": 2.0
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.04195523312887902,
      "lp_error": 0.10482881286178258,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.171186224830654e-12,
      "picard_iters": 5,
      "w1p_error": 2.7884661088913454,
      "w1p_error_cell": 0.14549581225350228
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0130269403489786,
      "lp_error": 0.03439540253219703,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6268366542473002,
      "ocv_w1p_cell": 1.759748955211393,
      "picard_converged": true,
      "picard_final_res": 1.5827322625400819e-12,
      "picard_iters": 7,
      "w1p_error": 1.805796201384704,
      "w1p_error_cell": 0.042964847340092344
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0040874812380467754,
      "lp_error": 0.011225087636824737,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6281590928439122,
      "ocv_w1p_cell": 1.792149496803039,
      "picard_converged": true,
      "picard_final_res": 9.235998264436318e-11,
      "picard_iters": 6,
      "w1p_error": 1.168352806526777,
      "w1p_error_cell": 0.012405735509808776
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0012904161329375908,
      "lp_error": 0.0036592356256066874,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.626390683680809,
      "ocv_w1p_cell": 1.8166690033149073,
      "picard_converged": true,
      "picard_final_res": 3.021378363213397e-12,
      "picard_iters": 6,
      "w1p_error": 0.7568531474646691,
      "w1p_error_cell": 0.0035216862004449597
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.0004091192930494048,
      "lp_error": 0.001193143000894065,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.624125508434248,
      "ocv_w1p_cell": 1.8408726800596098,
      "picard_converged": true,
      "picard_final_res": 2.7894308708853044e-13,
      "picard_iters": 7,
      "w1p_error": 0.4910561134861924,
      "w1p_error_cell": 0.0009830888279019172
    }
  ]
}


==> extreme_p_results/pm2_pp6_delta0/results_exponential/linear_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.4444444444444444,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·x",
    "r_law_params": {
      "r_max": 6.0,
      "r_min": 2.0
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.020490492060868868,
      "lp_error": 0.05874737040224766,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.641611755998566e-14,
      "picard_iters": 7,
      "w1p_error": 1.8390703650003863,
      "w1p_error_cell": 0.039493542360952316
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0055262693696043605,
      "lp_error": 0.016882966993096896,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.8235591018554199,
      "ocv_w1p_cell": 2.629551064190983,
      "picard_converged": true,
      "picard_final_res": 1.03376971246219e-12,
      "picard_iters": 6,
      "w1p_error": 1.0391598374454194,
      "w1p_error_cell": 0.006381934520190948
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0015028229285806655,
      "lp_error": 0.0047989866558570925,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8270190376356458,
      "ocv_w1p_cell": 2.8380262179586597,
      "picard_converged": true,
      "picard_final_res": 1.822166914342726e-12,
      "picard_iters": 6,
      "w1p_error": 0.585766884747914,
      "w1p_error_cell": 0.0008925269197427488
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0004108091928311843,
      "lp_error": 0.0013595352278951097,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.8265418881806859,
      "ocv_w1p_cell": 2.9363048807965724,
      "picard_converged": true,
      "picard_final_res": 4.900765484135576e-11,
      "picard_iters": 5,
      "w1p_error": 0.33030178066177207,
      "w1p_error_cell": 0.00011660186002628291
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.00011277742959332868,
      "lp_error": 0.00038499171043812413,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.8248148661930778,
      "ocv_w1p_cell": 2.9751599530224544,
      "picard_converged": true,
      "picard_final_res": 2.907231508601455e-11,
      "picard_iters": 6,
      "w1p_error": 0.1864734042655023,
      "w1p_error_cell": 1.4828358953840685e-05
    }
  ]
}


==> extreme_p_results/pm2_pp6_delta0/results_exponential/sinusoidal_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.1111111111111111,
    "k": 0,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 4.0,
      "r0": 2.0
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.29363939810125944,
      "lp_error": 0.37833296150227724,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 8.093471219516906e-13,
      "picard_iters": 6,
      "w1p_error": 4.059065879282874,
      "w1p_error_cell": 1.1965314159177831
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.12147506205590877,
      "lp_error": 0.16513263230801195,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.39897526854869236,
      "ocv_w1p_cell": 1.1659645572364459,
      "picard_converged": true,
      "picard_final_res": 5.840451922854618e-15,
      "picard_iters": 8,
      "w1p_error": 3.078382465945664,
      "w1p_error_cell": 0.5332536051469225
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.050009032562445856,
      "lp_error": 0.06962443074441851,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.3416859547618858,
      "ocv_w1p_cell": 1.2165952848257215,
      "picard_converged": true,
      "picard_final_res": 4.210488282831515e-13,
      "picard_iters": 7,
      "w1p_error": 2.429208853036222,
      "w1p_error_cell": 0.2294574310043092
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.020466426286289523,
      "lp_error": 0.029141517697387348,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.3056831181326463,
      "ocv_w1p_cell": 1.2391137555085068,
      "picard_converged": true,
      "picard_final_res": 7.020143546796976e-14,
      "picard_iters": 11,
      "w1p_error": 1.9653733710438592,
      "w1p_error_cell": 0.09720569696036602
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.008470352522308499,
      "lp_error": 0.012337226858299754,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.28295513020264257,
      "ocv_w1p_cell": 1.221468159766856,
      "picard_converged": true,
      "picard_final_res": 9.444214410305527e-14,
      "picard_iters": 8,
      "w1p_error": 1.6153516731723565,
      "w1p_error_cell": 0.04168628214625067
    }
  ]
}


==> extreme_p_results/pm2_pp6_delta0/results_exponential/sinusoidal_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.2222222222222222,
    "k": 1,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 4.0,
      "r0": 2.0
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.06079562533763325,
      "lp_error": 0.11094755471410964,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.9878608894985553e-14,
      "picard_iters": 8,
      "w1p_error": 2.2248021820214055,
      "w1p_error_cell": 0.44571683543163954
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.020059635896901552,
      "lp_error": 0.04073917337375835,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.596073748733685,
      "ocv_w1p_cell": 1.349635514003278,
      "picard_converged": true,
      "picard_final_res": 3.0620730418053846e-14,
      "picard_iters": 9,
      "w1p_error": 1.4718221137523697,
      "w1p_error_cell": 0.17489535102950615
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.006893672929980724,
      "lp_error": 0.015066194894321094,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.5194866933839751,
      "ocv_w1p_cell": 1.2456742821954014,
      "picard_converged": true,
      "picard_final_res": 1.4778974830597018e-13,
      "picard_iters": 10,
      "w1p_error": 1.0267725432177666,
      "w1p_error_cell": 0.07375525038425476
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0023910974052369256,
      "lp_error": 0.005556269197824943,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.48304203087848946,
      "ocv_w1p_cell": 1.2565040253760345,
      "picard_converged": true,
      "picard_final_res": 2.969783537172754e-14,
      "picard_iters": 9,
      "w1p_error": 0.7346222978815529,
      "w1p_error_cell": 0.030870775565122653
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.0008396577608925697,
      "lp_error": 0.0020579800920575613,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.46185466428754096,
      "ocv_w1p_cell": 1.2623632084124978,
      "picard_converged": true,
      "picard_final_res": 6.668400554711223e-13,
      "picard_iters": 10,
      "w1p_error": 0.5333741929030229,
      "w1p_error_cell": 0.012868808826247337
    }
  ]
}


==> extreme_p_results/pm2_pp6_delta0/results_exponential/sinusoidal_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.3333333333333333,
    "k": 2,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 4.0,
      "r0": 2.0
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.023405509325796145,
      "lp_error": 0.04897050754747913,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.520581403736944e-14,
      "picard_iters": 8,
      "w1p_error": 1.2752717020637618,
      "w1p_error_cell": 0.11774825010067622
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00690625467162357,
      "lp_error": 0.01539032807660996,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.7402606406340092,
      "ocv_w1p_cell": 2.019846917190622,
      "picard_converged": true,
      "picard_final_res": 1.1570421657904162e-12,
      "picard_iters": 8,
      "w1p_error": 0.7634174196903223,
      "w1p_error_cell": 0.02903487448219729
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.002090424845328899,
      "lp_error": 0.004894312725810214,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6896737167178172,
      "ocv_w1p_cell": 1.8882215049425695,
      "picard_converged": true,
      "picard_final_res": 1.3928562365798913e-13,
      "picard_iters": 12,
      "w1p_error": 0.47331426048420244,
      "w1p_error_cell": 0.00784347725462193
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0006323700484137371,
      "lp_error": 0.00154779756046622,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6684957287062258,
      "ocv_w1p_cell": 1.8876771705678632,
      "picard_converged": true,
      "picard_final_res": 7.536540287923311e-13,
      "picard_iters": 10,
      "w1p_error": 0.29779151774780266,
      "w1p_error_cell": 0.002119635531545606
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 0.0001929308197132081,
      "lp_error": 0.000490946728416961,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.6547463582066729,
      "ocv_w1p_cell": 1.8813829382140757,
      "picard_converged": true,
      "picard_final_res": 9.206191582740604e-13,
      "picard_iters": 12,
      "w1p_error": 0.18915334676320672,
      "w1p_error_cell": 0.0005753187037431681
    }
  ]
}


==> extreme_p_results/pm2_pp6_delta0/results_exponential/sinusoidal_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.4444444444444444,
    "k": 3,
    "kappa": 1.0,
    "nonlinear_solver": "newton",
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.4472135954999579,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 2 + 4·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 4.0,
      "r0": 2.0
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 2.0,
    "r_plus": 6.0,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.010484804492188781,
      "lp_error": 0.02357562802371703,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 1.8453326254513732e-13,
      "picard_iters": 8,
      "w1p_error": 0.778792362096504,
      "w1p_error_cell": 0.022267618003706982
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0027089119197234407,
      "lp_error": 0.006605108189147358,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.8967250149558748,
      "ocv_w1p_cell": 2.5538662118573447,
      "picard_converged": true,
      "picard_final_res": 1.4176418141602776e-11,
      "picard_iters": 9,
      "w1p_error": 0.41829296085474166,
      "w1p_error_cell": 0.00379213183879446
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0007083876425081025,
      "lp_error": 0.0018273868264307705,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8716264593325616,
      "ocv_w1p_cell": 2.514614048398703,
      "picard_converged": true,
      "picard_final_res": 7.000504117020914e-13,
      "picard_iters": 10,
      "w1p_error": 0.22860980170375855,
      "w1p_error_cell": 0.0006636042697653304
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00018627694750758547,
      "lp_error": 0.0005064362792606845,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.859829240087826,
      "ocv_w1p_cell": 2.663243937664331,
      "picard_converged": true,
      "picard_final_res": 7.904043524387471e-12,
      "picard_iters": 10,
      "w1p_error": 0.1259680639368171,
      "w1p_error_cell": 0.00010475936582324328
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_128.vtu",
      "l2_error": 4.946001168995558e-05,
      "lp_error": 0.00014097516095978087,
      "meshsize": 0.011048543456039806,
      "ocv_w1p": 0.8506592909226194,
      "ocv_w1p_cell": 2.7926730508554845,
      "picard_converged": true,
      "picard_final_res": 5.616085610066723e-12,
      "picard_iters": 14,
      "w1p_error": 0.06985322988159415,
      "w1p_error_cell": 1.511870191040633e-05
    }
  ]
}


==> robustness_results/mild_singularity/batch_config.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "linear": {
      "type": "linear_x",
      "r_min": 1.5,
      "r_max": 2.5
    },
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 6,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 1.5,
      "singularity_location": "center"
    }
  }
}

==> robustness_results/mild_singularity/results_radial_singular/linear_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.013230510858229261,
      "lp_error": 0.014146392106416859,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.1049922751580175e-09,
      "picard_iters": 23,
      "w1p_error": 0.20530537205820454,
      "w1p_error_cell": 0.05279610959136467
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0042605370123862734,
      "lp_error": 0.004646307076655514,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.6810803433997719,
      "ocv_w1p_cell": 1.481308524497494,
      "picard_converged": true,
      "picard_final_res": 7.996361714142711e-09,
      "picard_iters": 22,
      "w1p_error": 0.1280485604883858,
      "w1p_error_cell": 0.018909655766450414
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.001330359737864519,
      "lp_error": 0.0014686362280722479,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6869865653206478,
      "ocv_w1p_cell": 1.5092926478168527,
      "picard_converged": true,
      "picard_final_res": 8.354806817273214e-09,
      "picard_iters": 19,
      "w1p_error": 0.07953735376214541,
      "w1p_error_cell": 0.006642648372489665
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0004110802631724571,
      "lp_error": 0.0004579403566052992,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6918755347986799,
      "ocv_w1p_cell": 1.5125733891259485,
      "picard_converged": true,
      "picard_final_res": 7.666285877799171e-09,
      "picard_iters": 16,
      "w1p_error": 0.049237483525799125,
      "w1p_error_cell": 0.002328151849485564
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00012659047133342936,
      "lp_error": 0.00014206945228400158,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6949826383607794,
      "ocv_w1p_cell": 1.5096464587889762,
      "picard_converged": true,
      "picard_final_res": 7.642365502715969e-09,
      "picard_iters": 13,
      "w1p_error": 0.030414818411432926,
      "w1p_error_cell": 0.0008176405769946089
    }
  ]
}


==> robustness_results/mild_singularity/results_radial_singular/linear_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0008742583745802229,
      "lp_error": 0.0008111213551034052,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.598004931263233e-09,
      "picard_iters": 21,
      "w1p_error": 0.02775873489833338,
      "w1p_error_cell": 0.019390659371950454
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00013914545907148614,
      "lp_error": 0.0001377819749881446,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.5334401951239351,
      "ocv_w1p_cell": 1.575151069737129,
      "picard_converged": true,
      "picard_final_res": 8.013684325327677e-09,
      "picard_iters": 17,
      "w1p_error": 0.009589328004973564,
      "w1p_error_cell": 0.006507660044944583
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.4018546898185785e-05,
      "lp_error": 2.429565663108817e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.5095609558369325,
      "ocv_w1p_cell": 1.5744299300959037,
      "picard_converged": true,
      "picard_final_res": 8.436730746003636e-09,
      "picard_iters": 13,
      "w1p_error": 0.0033679454292912933,
      "w1p_error_cell": 0.0021851146191979604
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.244711785768137e-06,
      "lp_error": 4.360239985030653e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.4711490109686265,
      "ocv_w1p_cell": 1.5287700960935093,
      "picard_converged": true,
      "picard_final_res": 9.48120411665595e-09,
      "picard_iters": 9,
      "w1p_error": 0.0012148007898855903,
      "w1p_error_cell": 0.0007573010643869148
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 7.639648663547059e-07,
      "lp_error": 7.912468041678808e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.4605650412238056,
      "ocv_w1p_cell": 1.5110508304988644,
      "picard_converged": true,
      "picard_final_res": 9.248587322548399e-09,
      "picard_iters": 6,
      "w1p_error": 0.0004413988299466735,
      "w1p_error_cell": 0.0002657032962979151
    }
  ]
}


==> robustness_results/mild_singularity/results_radial_singular/linear_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00021538838589200312,
      "lp_error": 0.00020603636977482506,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.385292054319965e-09,
      "picard_iters": 12,
      "w1p_error": 0.01601344447097463,
      "w1p_error_cell": 0.008216049851594541
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 3.640151192272016e-05,
      "lp_error": 3.5854356778983336e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.594838820794088,
      "ocv_w1p_cell": 1.5061676377286253,
      "picard_converged": true,
      "picard_final_res": 9.06270323804981e-09,
      "picard_iters": 10,
      "w1p_error": 0.005301398304283051,
      "w1p_error_cell": 0.0028924204822283915
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.372700227746189e-06,
      "lp_error": 6.354752541253507e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.5390305881085744,
      "ocv_w1p_cell": 1.5122480946637749,
      "picard_converged": true,
      "picard_final_res": 9.103547119039695e-09,
      "picard_iters": 7,
      "w1p_error": 0.0018242991827185106,
      "w1p_error_cell": 0.0010139800045194736
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.191522120478031e-06,
      "lp_error": 1.1924550912743597e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.5145131215280971,
      "ocv_w1p_cell": 1.510376573291564,
      "picard_converged": true,
      "picard_final_res": 6.6624908994661224e-09,
      "picard_iters": 5,
      "w1p_error": 0.0006385312918741281,
      "w1p_error_cell": 0.0003559268389579089
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.595759509829054e-07,
      "lp_error": 2.5991235603796833e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.5051079582417621,
      "ocv_w1p_cell": 1.5048400384377334,
      "picard_converged": true,
      "picard_final_res": 5.874546800209061e-09,
      "picard_iters": 4,
      "w1p_error": 0.00022495701623417,
      "w1p_error_cell": 0.00012541767551677794
    }
  ]
}


==> robustness_results/mild_singularity/results_radial_singular/linear_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 8.29446118377462e-05,
      "lp_error": 7.806973652685302e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.445480534759712e-09,
      "picard_iters": 12,
      "w1p_error": 0.009079943573364772,
      "w1p_error_cell": 0.00450480066720689
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.4467875409566242e-05,
      "lp_error": 1.4219124977351693e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.5874973755592001,
      "ocv_w1p_cell": 1.5153471421756524,
      "picard_converged": true,
      "picard_final_res": 4.5761882033901e-09,
      "picard_iters": 8,
      "w1p_error": 0.0030213345815490716,
      "w1p_error_cell": 0.0015758346113622377
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.7183969663189573e-06,
      "lp_error": 2.7144892283864413e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.5248316917156892,
      "ocv_w1p_cell": 1.5070510015688054,
      "picard_converged": true,
      "picard_final_res": 8.561634655154082e-09,
      "picard_iters": 5,
      "w1p_error": 0.0010499744811951202,
      "w1p_error_cell": 0.0005544253490275216
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.944521737768628e-07,
      "lp_error": 5.951599060326377e-07,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.5065114514404812,
      "ocv_w1p_cell": 1.5035931012692716,
      "picard_converged": true,
      "picard_final_res": 5.961750769769048e-09,
      "picard_iters": 4,
      "w1p_error": 0.0003695503418170566,
      "w1p_error_cell": 0.00019553137477473098
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.6263450587976702e-07,
      "lp_error": 1.625760652354511e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.5017059635161294,
      "ocv_w1p_cell": 1.5015350942986285,
      "picard_converged": true,
      "picard_final_res": 4.728846156009398e-09,
      "picard_iters": 3,
      "w1p_error": 0.00013050136931514183,
      "w1p_error_cell": 6.905726128964866e-05
    }
  ]
}


==> robustness_results/mild_singularity/results_radial_singular/sinusoidal_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.011564641809003942,
      "lp_error": 0.011407957417724872,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.874734456454209e-09,
      "picard_iters": 24,
      "w1p_error": 0.19537602233584467,
      "w1p_error_cell": 0.05581051831635536
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.002868058413386954,
      "lp_error": 0.002963051618709191,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.607780093990529,
      "ocv_w1p_cell": 1.9625035579568872,
      "picard_converged": true,
      "picard_final_res": 5.9007757650297334e-09,
      "picard_iters": 24,
      "w1p_error": 0.12820684841877528,
      "w1p_error_cell": 0.01432001979522626
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0009425971546105081,
      "lp_error": 0.0010473854150958323,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6288012757114054,
      "ocv_w1p_cell": 1.973019106558727,
      "picard_converged": true,
      "picard_final_res": 9.301237116020005e-09,
      "picard_iters": 21,
      "w1p_error": 0.08291310498317064,
      "w1p_error_cell": 0.0036475872184682893
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.000319063529802929,
      "lp_error": 0.0003690927963844044,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6561753737929232,
      "ocv_w1p_cell": 1.9491016206577898,
      "picard_converged": true,
      "picard_final_res": 6.045018515353543e-09,
      "picard_iters": 19,
      "w1p_error": 0.0526131990709852,
      "w1p_error_cell": 0.0009446428305651337
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.00010705762795881299,
      "lp_error": 0.00012645371957709762,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6691664577380801,
      "ocv_w1p_cell": 1.8497879872161942,
      "picard_converged": true,
      "picard_final_res": 8.438489396725478e-09,
      "picard_iters": 16,
      "w1p_error": 0.033086858443369366,
      "w1p_error_cell": 0.0002620752224139311
    }
  ]
}


==> robustness_results/mild_singularity/results_radial_singular/sinusoidal_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0009410958943395605,
      "lp_error": 0.0009078855506999854,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.169067739028749e-09,
      "picard_iters": 20,
      "w1p_error": 0.02457204791546473,
      "w1p_error_cell": 0.01653152773606629
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00018007454239525505,
      "lp_error": 0.00019337965711912575,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.3447784920845811,
      "ocv_w1p_cell": 1.9917039070050808,
      "picard_converged": true,
      "picard_final_res": 6.094607764216881e-09,
      "picard_iters": 22,
      "w1p_error": 0.009674369927632938,
      "w1p_error_cell": 0.004156716176653336
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 3.816678650231232e-05,
      "lp_error": 5.132594810883096e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.9219594575931719,
      "ocv_w1p_cell": 1.6744934659333306,
      "picard_converged": true,
      "picard_final_res": 6.828887396725889e-09,
      "picard_iters": 18,
      "w1p_error": 0.005106052058977318,
      "w1p_error_cell": 0.0013021997595327709
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.493444857365529e-06,
      "lp_error": 1.2679973165850572e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.0279392214471765,
      "ocv_w1p_cell": 1.4013721933841523,
      "picard_converged": true,
      "picard_final_res": 9.069732348442215e-09,
      "picard_iters": 11,
      "w1p_error": 0.0025040598163768735,
      "w1p_error_cell": 0.000492972332304249
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.8731906985650053e-06,
      "lp_error": 2.957986310994377e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0985808810555537,
      "ocv_w1p_cell": 1.327173610845133,
      "picard_converged": true,
      "picard_final_res": 7.035710479367692e-09,
      "picard_iters": 8,
      "w1p_error": 0.001169334871147306,
      "w1p_error_cell": 0.0001964732726304408
    }
  ]
}


==> robustness_results/mild_singularity/results_radial_singular/sinusoidal_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00012532739708157354,
      "lp_error": 0.00013316318890654877,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.327202788444409e-09,
      "picard_iters": 14,
      "w1p_error": 0.010336231722215549,
      "w1p_error_cell": 0.003779822355939228
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 2.3925451185898422e-05,
      "lp_error": 3.376958312127866e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.3621671570745448,
      "ocv_w1p_cell": 1.6635245894217265,
      "picard_converged": true,
      "picard_final_res": 5.180666503261418e-09,
      "picard_iters": 12,
      "w1p_error": 0.004020768451114319,
      "w1p_error_cell": 0.0011931652308204092
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.912955463657148e-06,
      "lp_error": 1.120193500970794e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.86859041656702,
      "ocv_w1p_cell": 1.4233992647058549,
      "picard_converged": true,
      "picard_final_res": 6.7975469028359914e-09,
      "picard_iters": 10,
      "w1p_error": 0.0022021013047920776,
      "w1p_error_cell": 0.0004448511472444841
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.483615316936744e-06,
      "lp_error": 2.5994596864393585e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.178780574907025,
      "ocv_w1p_cell": 1.3406733096203516,
      "picard_converged": true,
      "picard_final_res": 5.885251674684616e-09,
      "picard_iters": 8,
      "w1p_error": 0.0009727225476055467,
      "w1p_error_cell": 0.00017564339960225635
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.9967425236654e-07,
      "lp_error": 5.48175853446666e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.2915296794164528,
      "ocv_w1p_cell": 1.309561451180618,
      "picard_converged": true,
      "picard_final_res": 4.942826814590529e-09,
      "picard_iters": 6,
      "w1p_error": 0.00039737433038795856,
      "w1p_error_cell": 7.086218776015241e-05
    }
  ]
}


==> robustness_results/mild_singularity/results_radial_singular/sinusoidal_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 3.4563831035482794e-05,
      "lp_error": 3.77417537028423e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.9508736884328505e-09,
      "picard_iters": 12,
      "w1p_error": 0.004620677095090906,
      "w1p_error_cell": 0.002122039801253371
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 1.0544469221718325e-05,
      "lp_error": 1.4835949781251764e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.0110021513565166,
      "ocv_w1p_cell": 1.6797859470879788,
      "picard_converged": true,
      "picard_final_res": 7.785753497558213e-09,
      "picard_iters": 11,
      "w1p_error": 0.0022927866625679968,
      "w1p_error_cell": 0.0006623500431725256
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 2.978621892502041e-06,
      "lp_error": 4.814232046918654e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.8730585575136698,
      "ocv_w1p_cell": 1.3710157065828046,
      "picard_converged": true,
      "picard_final_res": 7.862745568482699e-09,
      "picard_iters": 9,
      "w1p_error": 0.001251834259566645,
      "w1p_error_cell": 0.00025607708457863116
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 6.350445972271743e-07,
      "lp_error": 1.1167151574844267e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.1753089053530572,
      "ocv_w1p_cell": 1.316587111241948,
      "picard_converged": true,
      "picard_final_res": 7.279438075116381e-09,
      "picard_iters": 7,
      "w1p_error": 0.0005542983658710873,
      "w1p_error_cell": 0.00010281074456467126
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.4023667057295538e-07,
      "lp_error": 2.533517068543348e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.1964957834382586,
      "ocv_w1p_cell": 1.2975436019893558,
      "picard_converged": true,
      "picard_final_res": 7.259112725886895e-09,
      "picard_iters": 5,
      "w1p_error": 0.00024185912522478825,
      "w1p_error_cell": 4.182528986605122e-05
    }
  ]
}


==> robustness_results/optimal/batch_config.json <==
{
  "solutions": [
    "exponential"
  ],
  "r_laws": {
    "linear": {
      "type": "linear_x",
      "r_min": 1.5,
      "r_max": 2.5
    },
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 4,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  }
}

==> robustness_results/optimal/results_exponential/linear_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.10694149281748415,
      "lp_error": 0.11712063117917818,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.211143540222312e-09,
      "picard_iters": 19,
      "w1p_error": 1.2681873890403992,
      "w1p_error_cell": 0.2053612818825729
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.032879128189148545,
      "lp_error": 0.03694270947545092,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.6647951525143073,
      "ocv_w1p_cell": 1.3467923617470725,
      "picard_converged": true,
      "picard_final_res": 7.557389467890908e-09,
      "picard_iters": 16,
      "w1p_error": 0.7999450370482191,
      "w1p_error_cell": 0.08074091518484303
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.010024115813710065,
      "lp_error": 0.011449379447832985,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6808392138330855,
      "ocv_w1p_cell": 1.3318299999618881,
      "picard_converged": true,
      "picard_final_res": 9.688843926573794e-09,
      "picard_iters": 12,
      "w1p_error": 0.4990075571045517,
      "w1p_error_cell": 0.03207545964966288
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0030545014148327648,
      "lp_error": 0.0035305104529203433,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.6891512025089538,
      "ocv_w1p_cell": 1.355111480260565,
      "picard_converged": true,
      "picard_final_res": 6.179196528671112e-09,
      "picard_iters": 11,
      "w1p_error": 0.3094937899484278,
      "w1p_error_cell": 0.01253844518370054
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0009303968296027907,
      "lp_error": 0.0010852115655281464,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6964589196036811,
      "ocv_w1p_cell": 1.3860410425343632,
      "picard_converged": true,
      "picard_final_res": 3.3279269286157417e-09,
      "picard_iters": 10,
      "w1p_error": 0.19098396862763323,
      "w1p_error_cell": 0.004797375982889651
    }
  ]
}


==> robustness_results/optimal/results_exponential/linear_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.008276685068889842,
      "lp_error": 0.009805664599492715,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.122416632057097e-09,
      "picard_iters": 15,
      "w1p_error": 0.2897346145116725,
      "w1p_error_cell": 0.023355924604696918
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0015921114647138817,
      "lp_error": 0.0019656091677437426,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.2900293697695673,
      "ocv_w1p_cell": 1.7270197659763855,
      "picard_converged": true,
      "picard_final_res": 6.576870988194065e-09,
      "picard_iters": 11,
      "w1p_error": 0.11848485673360229,
      "w1p_error_cell": 0.007055248449459444
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00030152483033472145,
      "lp_error": 0.0003804643886833073,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.3429828399417834,
      "ocv_w1p_cell": 1.6489779351211762,
      "picard_converged": true,
      "picard_final_res": 4.177960588899998e-09,
      "picard_iters": 9,
      "w1p_error": 0.046707296390011976,
      "w1p_error_cell": 0.002249678673482129
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.592018425657712e-05,
      "lp_error": 7.134674383896887e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.3828793061927633,
      "ocv_w1p_cell": 1.7222755300267334,
      "picard_converged": true,
      "picard_final_res": 2.740960087659477e-09,
      "picard_iters": 8,
      "w1p_error": 0.017910040904171018,
      "w1p_error_cell": 0.0006818108309733016
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.0814429131516912e-05,
      "lp_error": 1.3984258803953298e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.337726003888298,
      "ocv_w1p_cell": 1.786761923603775,
      "picard_converged": true,
      "picard_final_res": 3.766590900575496e-09,
      "picard_iters": 7,
      "w1p_error": 0.007085996354559684,
      "w1p_error_cell": 0.00019760364979209077
    }
  ]
}


==> robustness_results/optimal/results_exponential/linear_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0009046981738876567,
      "lp_error": 0.001111300821282989,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 4.722012088682486e-09,
      "picard_iters": 9,
      "w1p_error": 0.055076875518842786,
      "w1p_error_cell": 0.002861984611942139
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00011821973133123175,
      "lp_error": 0.00015357932934077128,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.8822398723125062,
      "ocv_w1p_cell": 2.6315911481309664,
      "picard_converged": true,
      "picard_final_res": 2.748228070386726e-09,
      "picard_iters": 8,
      "w1p_error": 0.014940276477394113,
      "w1p_error_cell": 0.00046182710928144744
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 1.3908959964857642e-05,
      "lp_error": 1.8518299674367408e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.0491402028180565,
      "ocv_w1p_cell": 2.6109688809338687,
      "picard_converged": true,
      "picard_final_res": 5.091305772288256e-09,
      "picard_iters": 6,
      "w1p_error": 0.0036099897435820302,
      "w1p_error_cell": 7.559611404623005e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.6469096739105946e-06,
      "lp_error": 2.2266679407305866e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.050962440790278,
      "ocv_w1p_cell": 2.637673805672098,
      "picard_converged": true,
      "picard_final_res": 1.730837393200965e-09,
      "picard_iters": 6,
      "w1p_error": 0.0008711736947945418,
      "w1p_error_cell": 1.214732181476939e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.3992916532474306e-07,
      "lp_error": 3.3433773236848855e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.776798990421926,
      "ocv_w1p_cell": 2.6681550988196157,
      "picard_converged": true,
      "picard_final_res": 4.685237941067399e-09,
      "picard_iters": 5,
      "w1p_error": 0.0002542347788590981,
      "w1p_error_cell": 1.911110591660496e-06
    }
  ]
}


==> robustness_results/optimal/results_exponential/linear_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00010081607142753808,
      "lp_error": 0.00012704507231098896,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.703773405676083e-09,
      "picard_iters": 7,
      "w1p_error": 0.00892218336084825,
      "w1p_error_cell": 0.0003921896964995306
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 8.924525763562181e-06,
      "lp_error": 1.2041493369318126e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.4500756543480966,
      "ocv_w1p_cell": 3.3382866439660615,
      "picard_converged": true,
      "picard_final_res": 2.2731919507139837e-09,
      "picard_iters": 6,
      "w1p_error": 0.0016327695053811038,
      "w1p_error_cell": 3.87767820683005e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 8.477346348816222e-07,
      "lp_error": 1.2031825745094004e-06,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.367629441920272,
      "ocv_w1p_cell": 3.4324101983453628,
      "picard_converged": true,
      "picard_final_res": 8.118807663533661e-09,
      "picard_iters": 5,
      "w1p_error": 0.00031637153378442635,
      "w1p_error_cell": 3.5918098634698415e-06
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 4.254431237160053e-08,
      "lp_error": 5.884140141272709e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 3.319273719204924,
      "ocv_w1p_cell": 3.592031976006096,
      "picard_converged": true,
      "picard_final_res": 2.2377586124965714e-09,
      "picard_iters": 4,
      "w1p_error": 3.169541530422413e-05,
      "w1p_error_cell": 2.978543647151967e-07
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.802476597858253e-10,
      "lp_error": 7.665003310644518e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 2.203098538059373,
      "ocv_w1p_cell": 1.5546406584028878,
      "picard_converged": true,
      "picard_final_res": 7.055300691439577e-09,
      "picard_iters": 2,
      "w1p_error": 6.883315931642514e-06,
      "w1p_error_cell": 1.0139358946405542e-07
    }
  ]
}


==> robustness_results/optimal/results_exponential/sinusoidal_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.05492890306530102,
      "lp_error": 0.05570722419819345,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.13678654563989e-09,
      "picard_iters": 23,
      "w1p_error": 0.743813634471991,
      "w1p_error_cell": 0.2388636852582175
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.014181828897188647,
      "lp_error": 0.014832671607185332,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.7630190119087149,
      "ocv_w1p_cell": 1.718552388840022,
      "picard_converged": true,
      "picard_final_res": 7.869439049765978e-09,
      "picard_iters": 19,
      "w1p_error": 0.43830106415463665,
      "w1p_error_cell": 0.0725795565299629
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0040403976691416104,
      "lp_error": 0.004314044971068614,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.8098554990481799,
      "ocv_w1p_cell": 1.8079918009467197,
      "picard_converged": true,
      "picard_final_res": 7.5156213682304e-09,
      "picard_iters": 16,
      "w1p_error": 0.25002401656531636,
      "w1p_error_cell": 0.020727863799221924
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0011818405657030655,
      "lp_error": 0.0012869189744688214,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8007787008131005,
      "ocv_w1p_cell": 1.807631479087616,
      "picard_converged": true,
      "picard_final_res": 8.029789767043127e-09,
      "picard_iters": 13,
      "w1p_error": 0.14352359988237523,
      "w1p_error_cell": 0.0059211116451074325
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0003484215220779121,
      "lp_error": 0.0003861534130548929,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.7856264778350149,
      "ocv_w1p_cell": 1.806613912374667,
      "picard_converged": true,
      "picard_final_res": 9.78910916318932e-09,
      "picard_iters": 10,
      "w1p_error": 0.0832580401606792,
      "w1p_error_cell": 0.001692615337024245
    }
  ]
}


==> robustness_results/optimal/results_exponential/sinusoidal_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.004212094449107307,
      "lp_error": 0.0048184716413008696,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.766294913595879e-09,
      "picard_iters": 19,
      "w1p_error": 0.15723114084805878,
      "w1p_error_cell": 0.030038743738320127
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0009280584792811716,
      "lp_error": 0.0011554436867738708,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.2963011818018852,
      "ocv_w1p_cell": 1.9493864027307704,
      "picard_converged": true,
      "picard_final_res": 6.935440258673785e-09,
      "picard_iters": 14,
      "w1p_error": 0.06401961034410225,
      "w1p_error_cell": 0.007777821744153661
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0001828731358882127,
      "lp_error": 0.00023302478018439877,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.3784493119106447,
      "ocv_w1p_cell": 2.1557045474362875,
      "picard_converged": true,
      "picard_final_res": 5.7044152787474456e-09,
      "picard_iters": 10,
      "w1p_error": 0.02462399056555336,
      "w1p_error_cell": 0.001745525730218076
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.467910101405472e-05,
      "lp_error": 4.4850390385908244e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.4094201376256619,
      "ocv_w1p_cell": 2.2498542875699354,
      "picard_converged": true,
      "picard_final_res": 8.638262469636683e-09,
      "picard_iters": 7,
      "w1p_error": 0.00927002057718648,
      "w1p_error_cell": 0.000366988646358634
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.465806714695387e-06,
      "lp_error": 8.45335670691928e-06,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.4269550842674201,
      "ocv_w1p_cell": 2.307778196818661,
      "picard_converged": true,
      "picard_final_res": 1.6751838624415957e-09,
      "picard_iters": 7,
      "w1p_error": 0.0034476598822284097,
      "w1p_error_cell": 7.412115326605259e-05
    }
  ]
}


==> robustness_results/optimal/results_exponential/sinusoidal_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00047900062467888814,
      "lp_error": 0.0005385267117692771,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.091170676953256e-09,
      "picard_iters": 14,
      "w1p_error": 0.02994261204645826,
      "w1p_error_cell": 0.007752928678283739
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 7.091569069691295e-05,
      "lp_error": 9.299149111523095e-05,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.7271507074232817,
      "ocv_w1p_cell": 2.9365965878811844,
      "picard_converged": true,
      "picard_final_res": 6.649590280180465e-09,
      "picard_iters": 8,
      "w1p_error": 0.00904410328504543,
      "w1p_error_cell": 0.0010126564439658734
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 8.671843013951468e-06,
      "lp_error": 1.1589668250333016e-05,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.0279218131648418,
      "ocv_w1p_cell": 3.100630990609023,
      "picard_converged": true,
      "picard_final_res": 8.275579101115775e-09,
      "picard_iters": 6,
      "w1p_error": 0.0022176868372158183,
      "w1p_error_cell": 0.00011805358959794801
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 1.0437451852541298e-06,
      "lp_error": 1.418738232242142e-06,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.0470640070478585,
      "ocv_w1p_cell": 3.030765454827175,
      "picard_converged": true,
      "picard_final_res": 1.6394964272270927e-09,
      "picard_iters": 6,
      "w1p_error": 0.0005366270364793166,
      "w1p_error_cell": 1.4445343890952991e-05
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.4337943322420955e-07,
      "lp_error": 2.0361443304791294e-07,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.8539253621109901,
      "ocv_w1p_cell": 3.005415309021043,
      "picard_converged": true,
      "picard_final_res": 1.6168635709234116e-09,
      "picard_iters": 5,
      "w1p_error": 0.00014845177882592678,
      "w1p_error_cell": 1.7989029244889268e-06
    }
  ]
}


==> robustness_results/optimal/results_exponential/sinusoidal_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "exponential"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 6.352514007741215e-05,
      "lp_error": 7.112674659188285e-05,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.316863505363532e-09,
      "picard_iters": 9,
      "w1p_error": 0.005390213235983616,
      "w1p_error_cell": 0.0014616374255249686
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 6.977339418830701e-06,
      "lp_error": 9.374574508959603e-06,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 2.09027778811116,
      "ocv_w1p_cell": 3.7457688203838786,
      "picard_converged": true,
      "picard_final_res": 6.11029709349423e-09,
      "picard_iters": 6,
      "w1p_error": 0.0012658132362486137,
      "w1p_error_cell": 0.00010895593274254023
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 6.613972997086122e-07,
      "lp_error": 9.164461963616088e-07,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 2.4065711063055493,
      "ocv_w1p_cell": 3.695592605932182,
      "picard_converged": true,
      "picard_final_res": 3.697483865860299e-09,
      "picard_iters": 5,
      "w1p_error": 0.000238736895992303,
      "w1p_error_cell": 8.409431876868327e-06
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 7.090656612570201e-08,
      "lp_error": 9.980527486875897e-08,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 2.2089829405756523,
      "ocv_w1p_cell": 3.465189391073272,
      "picard_converged": true,
      "picard_final_res": 9.499030502308849e-09,
      "picard_iters": 3,
      "w1p_error": 5.163562260154622e-05,
      "w1p_error_cell": 7.614488049609176e-07
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 9.133191342626992e-10,
      "lp_error": 9.357213295926302e-10,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 3.3159941143372476,
      "ocv_w1p_cell": 2.1968024077406927,
      "picard_converged": true,
      "picard_final_res": 5.510258765102767e-09,
      "picard_iters": 2,
      "w1p_error": 5.184844359035496e-06,
      "w1p_error_cell": 1.6608763084058439e-07
    }
  ]
}


==> robustness_results/sharp_singularity/batch_config.json <==
{
  "solutions": [
    "radial_singular"
  ],
  "r_laws": {
    "linear": {
      "type": "linear_x",
      "r_min": 1.5,
      "r_max": 2.5
    },
    "sinusoidal": {
      "type": "trigonometric",
      "r0": 1.5,
      "amp": 1.0
    }
  },
  "k_values": [
    0,
    1,
    2,
    3
  ],
  "mesh": {
    "type": "square",
    "refinements": [
      4,
      8,
      16,
      32,
      64
    ]
  },
  "method": {
    "picard_tol": 1e-08,
    "theta_steps": 8,
    "picard_relax_auto": true,
    "picard_relax_alpha": 0.5
  },
  "defaults": {
    "kappa": 1.0,
    "alpha": 2.0,
    "delta": 0.0
  },
  "overrides": {
    "radial_singular": {
      "gamma": 1.1,
      "singularity_location": "center"
    }
  }
}

==> robustness_results/sharp_singularity/results_radial_singular/linear_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.012528442516178585,
      "lp_error": 0.012240079937292696,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.179055217488481e-09,
      "picard_iters": 23,
      "w1p_error": 0.21463179337921567,
      "w1p_error_cell": 0.13124614559451875
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.003865713776321085,
      "lp_error": 0.0038519701449515895,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.7956961319080846,
      "ocv_w1p_cell": 1.0888414241262288,
      "picard_converged": true,
      "picard_final_res": 6.401318226942173e-09,
      "picard_iters": 23,
      "w1p_error": 0.12364189459455116,
      "w1p_error_cell": 0.061703902032633484
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0012370682501870688,
      "lp_error": 0.0012364102955726504,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.7724893811727522,
      "ocv_w1p_cell": 1.0988054164696213,
      "picard_converged": true,
      "picard_final_res": 9.4223369154464e-09,
      "picard_iters": 18,
      "w1p_error": 0.07238076621253633,
      "w1p_error_cell": 0.028809733376936347
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0004202697005748919,
      "lp_error": 0.0004181544730754087,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.7540961467188454,
      "ocv_w1p_cell": 1.0994153039898997,
      "picard_converged": true,
      "picard_final_res": 8.548100193491502e-09,
      "picard_iters": 15,
      "w1p_error": 0.042915839893841914,
      "w1p_error_cell": 0.013445664018908909
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0001558029326215024,
      "lp_error": 0.00015414499078023741,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.7405565749350239,
      "ocv_w1p_cell": 1.0984644005059954,
      "picard_converged": true,
      "picard_final_res": 7.151578056288166e-09,
      "picard_iters": 13,
      "w1p_error": 0.02568549110703431,
      "w1p_error_cell": 0.006279304174738725
    }
  ]
}


==> robustness_results/sharp_singularity/results_radial_singular/linear_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0023304762429018837,
      "lp_error": 0.002236066018869726,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.968910633623813e-09,
      "picard_iters": 22,
      "w1p_error": 0.08242865650482498,
      "w1p_error_cell": 0.061984680580309356
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0006841043496790905,
      "lp_error": 0.0006796203929414577,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.1698859585090904,
      "ocv_w1p_cell": 1.1412411470745754,
      "picard_converged": true,
      "picard_final_res": 8.704665221849417e-09,
      "picard_iters": 17,
      "w1p_error": 0.03663594989353372,
      "w1p_error_cell": 0.028101956033941507
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00029676051859799205,
      "lp_error": 0.0002955559330160603,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.139914832129988,
      "ocv_w1p_cell": 1.1170427218398873,
      "picard_converged": true,
      "picard_final_res": 7.478916144366178e-09,
      "picard_iters": 14,
      "w1p_error": 0.016624894553689262,
      "w1p_error_cell": 0.012956066971660463
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.0001389699589740984,
      "lp_error": 0.00013858721754166927,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.1192892411489328,
      "ocv_w1p_cell": 1.1012935591454498,
      "picard_converged": true,
      "picard_final_res": 7.613627435311078e-09,
      "picard_iters": 12,
      "w1p_error": 0.007652780624735985,
      "w1p_error_cell": 0.006038801982270225
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 6.524687019003066e-05,
      "lp_error": 6.509819695994657e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.1095762661943307,
      "ocv_w1p_cell": 1.0977161957807977,
      "picard_converged": true,
      "picard_final_res": 8.78262917461191e-09,
      "picard_iters": 10,
      "w1p_error": 0.003546529081292521,
      "w1p_error_cell": 0.002821663934983153
    }
  ]
}


==> robustness_results/sharp_singularity/results_radial_singular/linear_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0009713552244290595,
      "lp_error": 0.0009286613379558646,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.983744378143906e-09,
      "picard_iters": 15,
      "w1p_error": 0.0587461382179162,
      "w1p_error_cell": 0.03395625788567684
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00041360030905228466,
      "lp_error": 0.00041080673648025146,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.1455194345817687,
      "ocv_w1p_cell": 1.1023236494864763,
      "picard_converged": true,
      "picard_final_res": 8.778580710360742e-09,
      "picard_iters": 13,
      "w1p_error": 0.026554835310953713,
      "w1p_error_cell": 0.015815660718391994
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.000187492965169062,
      "lp_error": 0.0001870263320122317,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.1111748688214145,
      "ocv_w1p_cell": 1.1000962374813263,
      "picard_converged": true,
      "picard_final_res": 8.717949036548602e-09,
      "picard_iters": 12,
      "w1p_error": 0.012292681983318288,
      "w1p_error_cell": 0.0073777744529174
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 8.683616873405609e-05,
      "lp_error": 8.665107039789388e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.101596967632445,
      "ocv_w1p_cell": 1.0978103066122427,
      "picard_converged": true,
      "picard_final_res": 7.224675817604386e-09,
      "picard_iters": 11,
      "w1p_error": 0.005728394459282039,
      "w1p_error_cell": 0.0034470814264597914
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.0437789133177734e-05,
      "lp_error": 4.035297561375948e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.099221979276756,
      "ocv_w1p_cell": 1.0965424373640873,
      "picard_converged": true,
      "picard_final_res": 5.986882117100122e-09,
      "picard_iters": 10,
      "w1p_error": 0.0026738320726192996,
      "w1p_error_cell": 0.001611978990556726
    }
  ]
}


==> robustness_results/sharp_singularity/results_radial_singular/linear_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·x",
    "r_law_params": {
      "r_max": 2.5,
      "r_min": 1.5
    },
    "r_law_tag": "linear",
    "r_law_type": "linear_x",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0006656601684353185,
      "lp_error": 0.0006533619903034489,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 7.866270150901051e-09,
      "picard_iters": 15,
      "w1p_error": 0.040666267961164335,
      "w1p_error_cell": 0.021886157103449884
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0002784426691062544,
      "lp_error": 0.0002775600389522626,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 1.143244820232086,
      "ocv_w1p_cell": 1.10138544738409,
      "picard_converged": true,
      "picard_final_res": 9.93538965157907e-09,
      "picard_iters": 12,
      "w1p_error": 0.018411252524701258,
      "w1p_error_cell": 0.010200452924517135
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0001264327609398409,
      "lp_error": 0.00012616367467877676,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 1.1078318670298304,
      "ocv_w1p_cell": 1.0977929393432704,
      "picard_converged": true,
      "picard_final_res": 8.583535232689015e-09,
      "picard_iters": 11,
      "w1p_error": 0.00854265195343043,
      "w1p_error_cell": 0.004765965037933502
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.8584469117216434e-05,
      "lp_error": 5.8462075242035364e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 1.1005691860312072,
      "ocv_w1p_cell": 1.0965477480030261,
      "picard_converged": true,
      "picard_final_res": 7.145776523914703e-09,
      "picard_iters": 10,
      "w1p_error": 0.00398371604953366,
      "w1p_error_cell": 0.002228728097850477
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.7284077606879617e-05,
      "lp_error": 2.7227051064721457e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 1.0990475490617464,
      "ocv_w1p_cell": 1.09596631590662,
      "picard_converged": true,
      "picard_final_res": 6.258660748560461e-09,
      "picard_iters": 9,
      "w1p_error": 0.001859696597026611,
      "w1p_error_cell": 0.0010426495328459194
    }
  ]
}


==> robustness_results/sharp_singularity/results_radial_singular/sinusoidal_k0_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.48,
    "k": 0,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.007029217427403402,
      "lp_error": 0.006931629195063934,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 5.696563626460324e-09,
      "picard_iters": 23,
      "w1p_error": 0.2274292703558326,
      "w1p_error_cell": 0.10397539892709137
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0025076103220193526,
      "lp_error": 0.0028691803043467256,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.45353054129892034,
      "ocv_w1p_cell": 1.1142916042201152,
      "picard_converged": true,
      "picard_final_res": 9.450045941407204e-09,
      "picard_iters": 21,
      "w1p_error": 0.16608104207891022,
      "w1p_error_cell": 0.04802809915035751
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.001012849180746787,
      "lp_error": 0.001258440832604609,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.5574015293588416,
      "ocv_w1p_cell": 0.9548658953826031,
      "picard_converged": true,
      "picard_final_res": 6.725839051527863e-09,
      "picard_iters": 19,
      "w1p_error": 0.11285621512977323,
      "w1p_error_cell": 0.024777194051759828
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00036565543276637183,
      "lp_error": 0.00047464551762509686,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.5905215337575833,
      "ocv_w1p_cell": 0.9120156636227751,
      "picard_converged": true,
      "picard_final_res": 8.357463781852854e-09,
      "picard_iters": 16,
      "w1p_error": 0.07494812741789894,
      "w1p_error_cell": 0.013167643225720019
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 0.0001235469536568304,
      "lp_error": 0.00016477127071353912,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.6065754775344065,
      "ocv_w1p_cell": 0.9030620161532897,
      "picard_converged": true,
      "picard_final_res": 7.05155887735073e-09,
      "picard_iters": 14,
      "w1p_error": 0.04922246661412409,
      "w1p_error_cell": 0.007041404542603021
    }
  ]
}


==> robustness_results/sharp_singularity/results_radial_singular/sinusoidal_k1_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 0.96,
    "k": 1,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00224827465126641,
      "lp_error": 0.0021683281842003934,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.308554909605674e-09,
      "picard_iters": 22,
      "w1p_error": 0.08298918660148799,
      "w1p_error_cell": 0.05485865865970409
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.0007220330133403655,
      "lp_error": 0.0009050873234500766,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.48708660812619387,
      "ocv_w1p_cell": 1.1063753653244468,
      "picard_converged": true,
      "picard_final_res": 8.652351858478347e-09,
      "picard_iters": 20,
      "w1p_error": 0.059209831947131905,
      "w1p_error_cell": 0.025479623896282194
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.0002667194834793315,
      "lp_error": 0.00034732170874597027,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.7317279799051452,
      "ocv_w1p_cell": 0.9113309390281337,
      "picard_converged": true,
      "picard_final_res": 6.8898504109006914e-09,
      "picard_iters": 15,
      "w1p_error": 0.03565510812751227,
      "w1p_error_cell": 0.013547372253774136
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 0.00010291096954031258,
      "lp_error": 0.00012731427133406167,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8279309668804689,
      "ocv_w1p_cell": 0.8924061587375536,
      "picard_converged": true,
      "picard_final_res": 7.808231273236891e-09,
      "picard_iters": 12,
      "w1p_error": 0.020085826291349286,
      "w1p_error_cell": 0.007298171125879879
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 4.3184059578306005e-05,
      "lp_error": 5.0467086236987674e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.8619891587310059,
      "ocv_w1p_cell": 0.8959843814032266,
      "picard_converged": true,
      "picard_final_res": 6.292023214830884e-09,
      "picard_iters": 11,
      "w1p_error": 0.011051089845375246,
      "w1p_error_cell": 0.003921894148591218
    }
  ]
}


==> robustness_results/sharp_singularity/results_radial_singular/sinusoidal_k2_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.44,
    "k": 2,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.0007099580320571808,
      "lp_error": 0.0007507757377612154,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 6.895332528579373e-09,
      "picard_iters": 17,
      "w1p_error": 0.0436378520872054,
      "w1p_error_cell": 0.026952813779025635
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.00033693824582179804,
      "lp_error": 0.0003948267361279671,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.36600451790158667,
      "ocv_w1p_cell": 0.9851047020664081,
      "picard_converged": true,
      "picard_final_res": 6.275802605250991e-09,
      "picard_iters": 13,
      "w1p_error": 0.0338598498140639,
      "w1p_error_cell": 0.013616266612948076
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 0.00013522315297184013,
      "lp_error": 0.0001588462483270457,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.7201503994605981,
      "ocv_w1p_cell": 0.9057260040791567,
      "picard_converged": true,
      "picard_final_res": 5.494763856567674e-09,
      "picard_iters": 12,
      "w1p_error": 0.020554085361552017,
      "w1p_error_cell": 0.007267873362563043
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 5.712736302856932e-05,
      "lp_error": 6.533435141771303e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8497974329666959,
      "ocv_w1p_cell": 0.898104248732414,
      "picard_converged": true,
      "picard_final_res": 7.012396065800014e-09,
      "picard_iters": 11,
      "w1p_error": 0.011404694028351033,
      "w1p_error_cell": 0.0038998781090255983
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 2.51856588415786e-05,
      "lp_error": 2.8337769346292067e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.890878775455836,
      "ocv_w1p_cell": 0.899370610003316,
      "picard_converged": true,
      "picard_final_res": 8.01520501149006e-09,
      "picard_iters": 10,
      "w1p_error": 0.006150386442953048,
      "w1p_error_cell": 0.002090804867580994
    }
  ]
}


==> robustness_results/sharp_singularity/results_radial_singular/sinusoidal_k3_square.json <==
{
  "config": {
    "alpha": 2.0,
    "delta": 0.0,
    "expected_ocv": 1.92,
    "k": 3,
    "kappa": 1.0,
    "norm": "Luxemburg norm ||.||_{r(.),h}, dichotomy",
    "picard_relax": 0.7071067811865476,
    "picard_relax_auto": true,
    "r_law_label": "r(x,y) = 1.5 + 1·sin(πx)sin(πy)",
    "r_law_params": {
      "amp": 1.0,
      "r0": 1.5
    },
    "r_law_tag": "sinusoidal",
    "r_law_type": "trigonometric",
    "r_minus": 1.5,
    "r_plus": 2.5,
    "solution": "radial_singular"
  },
  "meshes": [
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_4.vtu",
      "l2_error": 0.00045714330476939394,
      "lp_error": 0.0005053949603042892,
      "meshsize": 0.3535533905932738,
      "ocv_w1p": 0.0,
      "ocv_w1p_cell": 0.0,
      "picard_converged": true,
      "picard_final_res": 9.520251763413827e-09,
      "picard_iters": 13,
      "w1p_error": 0.025334078034867757,
      "w1p_error_cell": 0.017436678976382923
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_8.vtu",
      "l2_error": 0.000207457391543179,
      "lp_error": 0.0002469118966758028,
      "meshsize": 0.1767766952966369,
      "ocv_w1p": 0.17012280743404498,
      "ocv_w1p_cell": 0.9885230003810216,
      "picard_converged": true,
      "picard_final_res": 6.850497120584858e-09,
      "picard_iters": 12,
      "w1p_error": 0.022516093112312556,
      "w1p_error_cell": 0.00878797266519982
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_16.vtu",
      "l2_error": 8.641232475904682e-05,
      "lp_error": 0.00010167025290800199,
      "meshsize": 0.08838834764831845,
      "ocv_w1p": 0.6885180107636816,
      "ocv_w1p_cell": 0.9022660624037805,
      "picard_converged": true,
      "picard_final_res": 7.3391860227736315e-09,
      "picard_iters": 12,
      "w1p_error": 0.013971031188665758,
      "w1p_error_cell": 0.004701966694256583
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_32.vtu",
      "l2_error": 3.7285465093414187e-05,
      "lp_error": 4.256268191702616e-05,
      "meshsize": 0.04419417382415922,
      "ocv_w1p": 0.8450946524375721,
      "ocv_w1p_cell": 0.897054276906019,
      "picard_converged": true,
      "picard_final_res": 7.842941813097903e-09,
      "picard_iters": 11,
      "w1p_error": 0.007777313805914636,
      "w1p_error_cell": 0.002524871635304621
    },
    {
      "delta": 0.0,
      "file": "/home/mottie0000/Github/PLaplacien/P_Laplacien/meshes_vtu/square_01/square_01_64.vtu",
      "l2_error": 1.6566202355632783e-05,
      "lp_error": 1.8617758991704875e-05,
      "meshsize": 0.02209708691207961,
      "ocv_w1p": 0.8900684328574748,
      "ocv_w1p_cell": 0.8991115352996818,
      "picard_converged": true,
      "picard_final_res": 9.430130787596373e-09,
      "picard_iters": 10,
      "w1p_error": 0.004196549267733097,
      "w1p_error_cell": 0.001353878719175917
    }
  ]
}

